Linearly convergent bilevel optimization with single-step inner methods

We propose a new approach to solving bilevel optimization problems, intermediate between solving full-system optimality conditions with a Newton-type approach, and treating the inner problem as an implicit function. The overall idea is to solve the full-system optimality conditions, but to precondition them to alternate between taking steps of simple conventional methods for the inner problem, the adjoint equation, and the outer problem. While the inner objective has to be smooth, the outer objective may be nonsmooth subject to a prox-contractivity condition. We prove linear convergence of the approach for combinations of gradient descent and forward-backward splitting with exact and inexact solution of the adjoint equation. We demonstrate good performance on learning the regularization parameter for anisotropic total variation image denoising, and the convolution kernel for image deconvolution.

==> data/deblurring/bilevelDeblurAID128.txt <==
   time   cputime   alphaDiff   uDiff
   1.3324351e+02   6.1121875e+02   6.3609770e-01   5.7506757e-02
   1.4196977e+02   6.7554688e+02   6.3418339e-01   5.7407157e-02
   1.5097374e+02   7.3990625e+02   6.3226494e-01   5.7349084e-02
   1.5977291e+02   8.0339062e+02   6.3034680e-01   5.7306128e-02
   1.6827573e+02   8.6765625e+02   6.2844959e-01   5.7262160e-02
   1.7700766e+02   9.3332812e+02   6.2655065e-01   5.7216240e-02
   1.8591736e+02   9.9725000e+02   6.2463401e-01   5.7168484e-02
   1.9496235e+02   1.0622656e+03   6.2271380e-01   5.7118651e-02
   2.0402011e+02   1.1274844e+03   6.2079616e-01   5.7067101e-02
   2.1301866e+02   1.1916875e+03   6.1888404e-01   5.7014375e-02
   2.2196233e+02   1.2568438e+03   6.1696654e-01   5.6960717e-02
   2.3089888e+02   1.3219844e+03   6.1504480e-01   5.6906205e-02
   2.3984891e+02   1.3855000e+03   6.1312490e-01   5.6850758e-02
   2.4871691e+02   1.4502188e+03   6.1119868e-01   5.6794633e-02
   2.5763160e+02   1.5160469e+03   6.0925652e-01   5.6737577e-02
   2.6641243e+02   1.5797812e+03   6.0733414e-01   5.6679821e-02
   2.7551453e+02   1.6443750e+03   6.0541611e-01   5.6622066e-02
   2.8421325e+02   1.7085625e+03   6.0350262e-01   5.6564103e-02
   2.9302924e+02   1.7719844e+03   6.0159054e-01   5.6505879e-02
   3.0189638e+02   1.8361562e+03   5.9967208e-01   5.6447430e-02
   3.1083818e+02   1.8993750e+03   5.9775053e-01   5.6388202e-02
   3.1976450e+02   1.9648906e+03   5.9578443e-01   5.6328203e-02
   3.2862347e+02   2.0294219e+03   5.9381441e-01   5.6267047e-02
   3.3786362e+02   2.0926250e+03   5.9183729e-01   5.6204970e-02
   3.4689428e+02   2.1582031e+03   5.8986354e-01   5.6141927e-02
   3.5566324e+02   2.2225938e+03   5.8789444e-01   5.6078314e-02
   3.6480456e+02   2.2881719e+03   5.8592662e-01   5.6014372e-02
   3.7392825e+02   2.3530625e+03   5.8395272e-01   5.5950094e-02
   3.8303173e+02   2.4168594e+03   5.8196899e-01   5.5885088e-02
   3.9215624e+02   2.4813438e+03   5.7998026e-01   5.5819157e-02
   4.0164987e+02   2.5472188e+03   5.7797798e-01   5.5752387e-02
   4.1085047e+02   2.6121875e+03   5.7595880e-01   5.5684048e-02
   4.1985949e+02   2.6754688e+03   5.7392903e-01   5.5613506e-02
   4.2912504e+02   2.7399688e+03   5.7190144e-01   5.5542046e-02
   4.3792305e+02   2.8019688e+03   5.6987020e-01   5.5470319e-02
   4.4673647e+02   2.8670469e+03   5.6784242e-01   5.5398248e-02
   4.5554958e+02   2.9309062e+03   5.6583571e-01   5.5326339e-02
   4.6457679e+02   2.9963594e+03   5.6384005e-01   5.5254976e-02
   4.7347412e+02   3.0615312e+03   5.6187312e-01   5.5184373e-02
   4.8219676e+02   3.1260781e+03   5.5992924e-01   5.5114993e-02
   4.9085606e+02   3.1913750e+03   5.5798708e-01   5.5046043e-02
   4.9952083e+02   3.2544219e+03   5.5604663e-01   5.4977455e-02
   5.0839557e+02   3.3181562e+03   5.5411203e-01   5.4908940e-02
   5.1714909e+02   3.3826875e+03   5.5217526e-01   5.4840570e-02
   5.2578418e+02   3.4473594e+03   5.5023445e-01   5.4771806e-02
   5.3463345e+02   3.5120000e+03   5.4828300e-01   5.4702804e-02
   5.4320932e+02   3.5765469e+03   5.4631567e-01   5.4633125e-02
   5.5185794e+02   3.6397344e+03   5.4434916e-01   5.4562607e-02
   5.6081615e+02   3.7044062e+03   5.4238370e-01   5.4491505e-02
   5.6964732e+02   3.7686094e+03   5.4040333e-01   5.4419597e-02
   5.7846197e+02   3.8331562e+03   5.3842982e-01   5.4346636e-02
   5.8766219e+02   3.8988125e+03   5.3646142e-01   5.4273127e-02
   5.9682412e+02   3.9635938e+03   5.3450088e-01   5.4199391e-02
   6.0557034e+02   4.0287188e+03   5.3255728e-01   5.4125846e-02
   6.1452342e+02   4.0939844e+03   5.3061494e-01   5.4052561e-02
   6.2320451e+02   4.1574375e+03   5.2867392e-01   5.3979307e-02
   6.3190015e+02   4.2217031e+03   5.2670537e-01   5.3905721e-02
   6.4062840e+02   4.2864844e+03   5.2472221e-01   5.3830896e-02
   6.4942311e+02   4.3507969e+03   5.2273139e-01   5.3754961e-02
   6.5804377e+02   4.4147031e+03   5.2073558e-01   5.3677919e-02
   6.6674587e+02   4.4775938e+03   5.1872541e-01   5.3600058e-02
   6.7545066e+02   4.5426094e+03   5.1671033e-01   5.3521142e-02
   6.8438840e+02   4.6087812e+03   5.1469844e-01   5.3441527e-02
   6.9363281e+02   4.6757031e+03   5.1268738e-01   5.3361755e-02
   7.0248024e+02   4.7398281e+03   5.1068057e-01   5.3282004e-02
   7.1116390e+02   4.8060156e+03   5.0866727e-01   5.3201649e-02
   7.1970950e+02   4.8695000e+03   5.0665209e-01   5.3120668e-02
   7.2827555e+02   4.9336562e+03   5.0462677e-01   5.3038628e-02
   7.3717333e+02   4.9976406e+03   5.0258811e-01   5.2955323e-02
   7.4628668e+02   5.0617031e+03   5.0053545e-01   5.2870232e-02
   7.5502913e+02   5.1265469e+03   4.9848983e-01   5.2783754e-02
   7.6380918e+02   5.1914219e+03   4.9645238e-01   5.2696821e-02
   7.7252666e+02   5.2556406e+03   4.9441326e-01   5.2609342e-02
   7.8138572e+02   5.3195469e+03   4.9238397e-01   5.2521251e-02
   7.9035904e+02   5.3837969e+03   4.9035996e-01   5.2432841e-02
   7.9957096e+02   5.4489531e+03   4.8834287e-01   5.2344339e-02
   8.0864625e+02   5.5135938e+03   4.8633226e-01   5.2256286e-02
   8.1780287e+02   5.5801250e+03   4.8431385e-01   5.2168592e-02
   8.2643904e+02   5.6461875e+03   4.8229414e-01   5.2080730e-02
   8.3572648e+02   5.7115625e+03   4.8027368e-01   5.1992572e-02
   8.4474539e+02   5.7763750e+03   4.7822416e-01   5.1903712e-02
   8.5385075e+02   5.8423906e+03   4.7617367e-01   5.1813749e-02
   8.6280821e+02   5.9065625e+03   4.7412877e-01   5.1723159e-02
   8.7167713e+02   5.9699219e+03   4.7209075e-01   5.1632340e-02
   8.8044392e+02   6.0351875e+03   4.7005729e-01   5.1541563e-02
   8.8923682e+02   6.0976719e+03   4.6802932e-01   5.1450617e-02
   8.9825802e+02   6.1615625e+03   4.6601469e-01   5.1359788e-02
   9.0708853e+02   6.2263594e+03   4.6400413e-01   5.1269093e-02
   9.1591919e+02   6.2902656e+03   4.6199430e-01   5.1178478e-02
   9.2474738e+02   6.3549219e+03   4.5998934e-01   5.1087698e-02
   9.3365056e+02   6.4186875e+03   4.5798006e-01   5.0996646e-02
   9.4245247e+02   6.4836094e+03   4.5596861e-01   5.0904924e-02
   9.5125820e+02   6.5472188e+03   4.5395037e-01   5.0812640e-02
   9.5995435e+02   6.6110156e+03   4.5191608e-01   5.0719208e-02
   9.6852937e+02   6.6741562e+03   4.4988654e-01   5.0625916e-02
   9.7710786e+02   6.7385312e+03   4.4783600e-01   5.0532466e-02
   9.8592529e+02   6.8022812e+03   4.4578455e-01   5.0438428e-02
   9.9466965e+02   6.8651250e+03   4.4372600e-01   5.0343634e-02
   1.0035670e+03   6.9313125e+03   4.4167490e-01   5.0248343e-02
   1.0123637e+03   6.9953125e+03   4.3963170e-01   5.0153147e-02
   1.0212247e+03   7.0613438e+03   4.3758940e-01   5.0057679e-02
   1.0300003e+03   7.1269688e+03   4.3555354e-01   4.9961670e-02
   1.0387170e+03   7.1908906e+03   4.3350961e-01   4.9865005e-02
   1.0473637e+03   7.2527344e+03   4.3145625e-01   4.9767229e-02
   1.0562519e+03   7.3158750e+03   4.2939594e-01   4.9668452e-02
   1.0650516e+03   7.3805469e+03   4.2734222e-01   4.9568945e-02
   1.0738273e+03   7.4445938e+03   4.2529384e-01   4.9469894e-02
   1.0826403e+03   7.5094062e+03   4.2321525e-01   4.9370468e-02
   1.0914503e+03   7.5748906e+03   4.2112837e-01   4.9270088e-02
   1.1001978e+03   7.6398281e+03   4.1903843e-01   4.9168804e-02
   1.1089146e+03   7.7051250e+03   4.1694545e-01   4.9066333e-02
   1.1177635e+03   7.7703438e+03   4.1483241e-01   4.8962563e-02
   1.1265688e+03   7.8337969e+03   4.1270447e-01   4.8856944e-02
   1.1354357e+03   7.8985156e+03   4.1054067e-01   4.8749039e-02
   1.1442134e+03   7.9629844e+03   4.0838331e-01   4.8638976e-02
   1.1530731e+03   8.0292188e+03   4.0622472e-01   4.8527898e-02
   1.1618622e+03   8.0931719e+03   4.0404273e-01   4.8415668e-02
   1.1712343e+03   8.1607500e+03   4.0183166e-01   4.8301714e-02
   1.1803709e+03   8.2243594e+03   3.9961755e-01   4.8186201e-02
   1.1892944e+03   8.2891406e+03   3.9741106e-01   4.8069462e-02
   1.1980571e+03   8.3539062e+03   3.9520728e-01   4.7951171e-02
   1.2068695e+03   8.4181094e+03   3.9301480e-01   4.7831635e-02
   1.2156706e+03   8.4836875e+03   3.9084082e-01   4.7711543e-02
   1.2244431e+03   8.5471406e+03   3.8867510e-01   4.7591412e-02
   1.2332312e+03   8.6109688e+03   3.8653251e-01   4.7471946e-02
   1.2421443e+03   8.6765938e+03   3.8439687e-01   4.7352523e-02
   1.2509309e+03   8.7395469e+03   3.8226573e-01   4.7232979e-02
   1.2597867e+03   8.8048281e+03   3.8014508e-01   4.7113220e-02
   1.2686506e+03   8.8687031e+03   3.7802977e-01   4.6992754e-02
   1.2774458e+03   8.9322812e+03   3.7591747e-01   4.6871529e-02
   1.2862778e+03   8.9977656e+03   3.7382782e-01   4.6750740e-02
   1.2954557e+03   9.0624688e+03   3.7173522e-01   4.6629834e-02
   1.3049631e+03   9.1294375e+03   3.6963134e-01   4.6508359e-02
   1.3142171e+03   9.1947188e+03   3.6753316e-01   4.6386403e-02
   1.3235508e+03   9.2592188e+03   3.6544240e-01   4.6263865e-02
   1.3331258e+03   9.3240938e+03   3.6335621e-01   4.6140822e-02
   1.3425306e+03   9.3889062e+03   3.6128559e-01   4.6016974e-02
   1.3519923e+03   9.4549688e+03   3.5922053e-01   4.5893719e-02
   1.3614752e+03   9.5192969e+03   3.5718092e-01   4.5771004e-02
   1.3707952e+03   9.5852031e+03   3.5514566e-01   4.5647507e-02
   1.3797541e+03   9.6497188e+03   3.5311605e-01   4.5523481e-02
   1.3885521e+03   9.7150156e+03   3.5108752e-01   4.5399185e-02
   1.3975782e+03   9.7803750e+03   3.4904930e-01   4.5273547e-02
   1.4064865e+03   9.8452812e+03   3.4705832e-01   4.5147446e-02
   1.4152263e+03   9.9101406e+03   3.4506795e-01   4.5021576e-02
   1.4247449e+03   9.9749531e+03   3.4309335e-01   4.4894901e-02
   1.4340759e+03   1.0040750e+04   3.4113250e-01   4.4767485e-02
   1.4432645e+03   1.0106266e+04   3.3913004e-01   4.4638968e-02
   1.4525716e+03   1.0171641e+04   3.3710359e-01   4.4508714e-02
   1.4621268e+03   1.0235969e+04   3.3502816e-01   4.4376297e-02
   1.4715886e+03   1.0301625e+04   3.3294752e-01   4.4240967e-02
   1.4807534e+03   1.0366344e+04   3.3087638e-01   4.4103323e-02
   1.4900016e+03   1.0431766e+04   3.2876254e-01   4.3963098e-02
   1.4995851e+03   1.0497688e+04   3.2663886e-01   4.3820301e-02
   1.5084819e+03   1.0561891e+04   3.2447874e-01   4.3674679e-02
   1.5173253e+03   1.0626516e+04   3.2225920e-01   4.3525149e-02
   1.5266592e+03   1.0693875e+04   3.1999538e-01   4.3369922e-02
   1.5358867e+03   1.0758422e+04   3.1776139e-01   4.3210414e-02
   1.5451105e+03   1.0824750e+04   3.1552987e-01   4.3047905e-02
   1.5543511e+03   1.0890891e+04   3.1328061e-01   4.2881466e-02
   1.5635660e+03   1.0953828e+04   3.1101514e-01   4.2709759e-02
   1.5726986e+03   1.1017531e+04   3.0875894e-01   4.2533053e-02
   1.5819739e+03   1.1082469e+04   3.0651110e-01   4.2352805e-02
   1.5909477e+03   1.1146797e+04   3.0425795e-01   4.2169037e-02
   1.5998615e+03   1.1210844e+04   3.0196690e-01   4.1980188e-02
   1.6087713e+03   1.1275594e+04   2.9956489e-01   4.1782815e-02
   1.6177506e+03   1.1340703e+04   2.9709774e-01   4.1574504e-02
   1.6273246e+03   1.1405203e+04   2.9460483e-01   4.1352916e-02
   1.6366884e+03   1.1469656e+04   2.9212081e-01   4.1120078e-02
   1.6457741e+03   1.1534750e+04   2.8962268e-01   4.0876991e-02
   1.6546905e+03   1.1599547e+04   2.8719496e-01   4.0624332e-02
   1.6636544e+03   1.1663547e+04   2.8480663e-01   4.0363850e-02
   1.6725646e+03   1.1728125e+04   2.8242366e-01   4.0095494e-02
   1.6814752e+03   1.1792219e+04   2.8003106e-01   3.9815396e-02
   1.6904390e+03   1.1858016e+04   2.7760898e-01   3.9522246e-02
   1.6994549e+03   1.1923422e+04   2.7520719e-01   3.9217319e-02
   1.7084158e+03   1.1987203e+04   2.7278451e-01   3.8899525e-02
   1.7179169e+03   1.2053125e+04   2.7032613e-01   3.8566954e-02
   1.7273185e+03   1.2117828e+04   2.6784402e-01   3.8215412e-02
   1.7366864e+03   1.2183281e+04   2.6524376e-01   3.7836528e-02
   1.7461190e+03   1.2248891e+04   2.6267539e-01   3.7423438e-02
   1.7555495e+03   1.2313516e+04   2.6016607e-01   3.6979430e-02
   1.7649262e+03   1.2378781e+04   2.5772921e-01   3.6507503e-02
   1.7742918e+03   1.2444656e+04   2.5533398e-01   3.6005225e-02
   1.7837369e+03   1.2509234e+04   2.5290912e-01   3.5462113e-02
   1.7928928e+03   1.2574250e+04   2.5045442e-01   3.4874685e-02
   1.8023185e+03   1.2640141e+04   2.4802843e-01   3.4239860e-02
   1.8119195e+03   1.2707188e+04   2.4555847e-01   3.3551199e-02
   1.8217460e+03   1.2774562e+04   2.4318659e-01   3.2797684e-02
   1.8311831e+03   1.2840047e+04   2.4097283e-01   3.1981892e-02
   1.8403631e+03   1.2904094e+04   2.3886132e-01   3.1101411e-02
   1.8497287e+03   1.2969609e+04   2.3692313e-01   3.0124887e-02
   1.8597497e+03   1.3036594e+04   2.3501361e-01   2.9045730e-02
   1.8696142e+03   1.3103922e+04   2.3310352e-01   2.7915659e-02
   1.8792864e+03   1.3171844e+04   2.3043316e-01   2.6836903e-02
   1.8892708e+03   1.3237859e+04   2.2685411e-01   2.6089940e-02
   1.8992675e+03   1.3302578e+04   2.2305578e-01   2.5607210e-02
   1.9091575e+03   1.3369438e+04   2.1931412e-01   2.5271382e-02
   1.9191088e+03   1.3435906e+04   2.1571595e-01   2.5010660e-02
   1.9295007e+03   1.3502859e+04   2.1207474e-01   2.4806723e-02
   1.9393178e+03   1.3567969e+04   2.0845256e-01   2.4637665e-02
   1.9490426e+03   1.3636531e+04   2.0482675e-01   2.4490766e-02
   1.9588164e+03   1.3703828e+04   2.0124281e-01   2.4352611e-02
   1.9686539e+03   1.3770203e+04   1.9773825e-01   2.4228135e-02
   1.9784670e+03   1.3838219e+04   1.9430517e-01   2.4113294e-02
   1.9882654e+03   1.3905656e+04   1.9100459e-01   2.4001977e-02
   1.9982011e+03   1.3973531e+04   1.8769556e-01   2.3895995e-02
   2.0078324e+03   1.4040000e+04   1.8421974e-01   2.3798350e-02
   2.0175468e+03   1.4105375e+04   1.8061687e-01   2.3710805e-02
   2.0274141e+03   1.4171859e+04   1.7716486e-01   2.3628271e-02
   2.0373483e+03   1.4237734e+04   1.7367601e-01   2.3546491e-02
   2.0469849e+03   1.4305562e+04   1.7024114e-01   2.3463417e-02
   2.0565888e+03   1.4370547e+04   1.6693819e-01   2.3379230e-02
   2.0660989e+03   1.4436984e+04   1.6381031e-01   2.3314367e-02
   2.0755616e+03   1.4504156e+04   1.6057367e-01   2.3276951e-02
   2.0850752e+03   1.4570422e+04   1.5746622e-01   2.3268223e-02
   2.0945757e+03   1.4636609e+04   1.5432665e-01   2.3299331e-02
   2.1040806e+03   1.4703422e+04   1.5108623e-01   2.3344238e-02
   2.1137039e+03   1.4770156e+04   1.4757728e-01   2.3375544e-02
   2.1231791e+03   1.4837188e+04   1.4406284e-01   2.3392224e-02
   2.1325357e+03   1.4900344e+04   1.4053890e-01   2.3410474e-02
   2.1419900e+03   1.4967938e+04   1.3680115e-01   2.3409720e-02


==> data/deblurring/bilevelDeblurAID32.txt <==
   time   cputime   alphaDiff   uDiff
   2.3997462e+01   2.3890625e+01   4.0532933e-01   5.7655434e-02
   6.1387923e+01   6.1625000e+01   4.0513335e-01   5.8304543e-02
   9.8443183e+01   9.9109375e+01   4.0495186e-01   5.8763732e-02
   1.3578615e+02   1.3651562e+02   4.0476986e-01   5.9037837e-02
   1.7266649e+02   1.7348438e+02   4.0459352e-01   5.9171445e-02
   2.0865188e+02   2.0950000e+02   4.0442500e-01   5.9190532e-02
   2.4322971e+02   2.4409375e+02   4.0425787e-01   5.9119534e-02
   2.7411746e+02   2.7503125e+02   4.0408990e-01   5.8993264e-02
   3.0666079e+02   3.0757812e+02   4.0392376e-01   5.8833782e-02
   3.3829214e+02   3.3931250e+02   4.0376507e-01   5.8654684e-02
   3.6998134e+02   3.7107812e+02   4.0360437e-01   5.8452621e-02
   4.0221644e+02   4.0334375e+02   4.0344396e-01   5.8224796e-02
   4.3770265e+02   4.3889062e+02   4.0328393e-01   5.7979702e-02
   4.7032763e+02   4.7151562e+02   4.0312135e-01   5.7725383e-02
   5.0529455e+02   5.0653125e+02   4.0296034e-01   5.7453426e-02
   5.3806903e+02   5.3932812e+02   4.0279545e-01   5.7171283e-02
   5.7160579e+02   5.7285938e+02   4.0262916e-01   5.6891563e-02
   6.0478630e+02   6.0604688e+02   4.0246151e-01   5.6615206e-02
   6.3789990e+02   6.3917188e+02   4.0228714e-01   5.6339204e-02
   6.6825355e+02   6.6956250e+02   4.0211278e-01   5.6072541e-02
   6.9607295e+02   6.9742188e+02   4.0193858e-01   5.5821200e-02
   7.3162052e+02   7.3296875e+02   4.0176686e-01   5.5592364e-02
   7.6856866e+02   7.6992188e+02   4.0159499e-01   5.5380754e-02
   8.0181076e+02   8.0318750e+02   4.0142452e-01   5.5204910e-02
   8.2995368e+02   8.3132812e+02   4.0125442e-01   5.5054113e-02
   8.5458139e+02   8.5600000e+02   4.0108460e-01   5.4919779e-02
   8.8296033e+02   8.8443750e+02   4.0091709e-01   5.4802404e-02
   9.0472601e+02   9.0621875e+02   4.0074940e-01   5.4700426e-02
   9.2591112e+02   9.2739062e+02   4.0058101e-01   5.4612979e-02
   9.4647566e+02   9.4798438e+02   4.0041266e-01   5.4536222e-02
   9.6666007e+02   9.6817188e+02   4.0024429e-01   5.4468570e-02
   9.8408895e+02   9.8564062e+02   4.0007594e-01   5.4412059e-02
   1.0030141e+03   1.0045625e+03   3.9990774e-01   5.4365409e-02
   1.0289360e+03   1.0305000e+03   3.9974008e-01   5.4327995e-02
   1.0469462e+03   1.0485156e+03   3.9957271e-01   5.4300457e-02
   1.0637127e+03   1.0652812e+03   3.9940538e-01   5.4279778e-02
   1.0919490e+03   1.0935469e+03   3.9923736e-01   5.4266053e-02
   1.1089259e+03   1.1105156e+03   3.9906736e-01   5.4261526e-02
   1.1320001e+03   1.1336406e+03   3.9889995e-01   5.4259542e-02
   1.1471748e+03   1.1488125e+03   3.9873276e-01   5.4259096e-02
   1.1599306e+03   1.1615781e+03   3.9856573e-01   5.4258745e-02
   1.1728620e+03   1.1745156e+03   3.9839882e-01   5.4256177e-02
   1.1938803e+03   1.1955312e+03   3.9823194e-01   5.4252784e-02
   1.2175592e+03   1.2192344e+03   3.9806389e-01   5.4248331e-02
   1.2262467e+03   1.2279219e+03   3.9789448e-01   5.4243210e-02
   1.2347095e+03   1.2363906e+03   3.9772509e-01   5.4237976e-02
   1.2426812e+03   1.2443594e+03   3.9755572e-01   5.4232711e-02
   1.2509485e+03   1.2526562e+03   3.9738636e-01   5.4227404e-02
   1.2586984e+03   1.2604062e+03   3.9721709e-01   5.4222060e-02
   1.2664135e+03   1.2681562e+03   3.9704781e-01   5.4216625e-02
   1.2740303e+03   1.2757656e+03   3.9687851e-01   5.4211064e-02
   1.2862801e+03   1.2880312e+03   3.9670950e-01   5.4205375e-02
   1.3029468e+03   1.3047031e+03   3.9654281e-01   5.4200096e-02
   1.3131103e+03   1.3148750e+03   3.9637614e-01   5.4194863e-02
   1.3225776e+03   1.3243438e+03   3.9620945e-01   5.4189465e-02
   1.3314811e+03   1.3332500e+03   3.9604274e-01   5.4183863e-02
   1.3401752e+03   1.3419531e+03   3.9587599e-01   5.4178054e-02
   1.3489814e+03   1.3507812e+03   3.9570921e-01   5.4172047e-02
   1.3583711e+03   1.3601875e+03   3.9554239e-01   5.4165856e-02
   1.3709445e+03   1.3727812e+03   3.9537551e-01   5.4159521e-02
   1.3877936e+03   1.3896250e+03   3.9520854e-01   5.4153380e-02
   1.3961154e+03   1.3979688e+03   3.9504150e-01   5.4147683e-02
   1.4097440e+03   1.4116094e+03   3.9487433e-01   5.4141891e-02
   1.4207460e+03   1.4226094e+03   3.9470659e-01   5.4135922e-02
   1.4315929e+03   1.4334688e+03   3.9453923e-01   5.4129410e-02
   1.4396298e+03   1.4415156e+03   3.9437211e-01   5.4122710e-02
   1.4471332e+03   1.4490469e+03   3.9420494e-01   5.4115995e-02
   1.4545334e+03   1.4564375e+03   3.9403771e-01   5.4109139e-02
   1.4619767e+03   1.4638906e+03   3.9387042e-01   5.4102122e-02
   1.4694486e+03   1.4713594e+03   3.9370309e-01   5.4094954e-02
   1.4768193e+03   1.4787344e+03   3.9353569e-01   5.4087647e-02
   1.4841322e+03   1.4860469e+03   3.9336825e-01   5.4080214e-02
   1.4914428e+03   1.4933594e+03   3.9320075e-01   5.4072667e-02
   1.4988479e+03   1.5007500e+03   3.9303320e-01   5.4065020e-02
   1.5061362e+03   1.5080625e+03   3.9286561e-01   5.4057284e-02
   1.5134395e+03   1.5153750e+03   3.9269796e-01   5.4049471e-02
   1.5206674e+03   1.5226250e+03   3.9253027e-01   5.4041591e-02
   1.5317119e+03   1.5336875e+03   3.9236262e-01   5.4033513e-02
   1.5404590e+03   1.5424219e+03   3.9219526e-01   5.4022446e-02
   1.5489615e+03   1.5509531e+03   3.9202787e-01   5.4010140e-02
   1.5593852e+03   1.5613750e+03   3.9186047e-01   5.3997790e-02
   1.5802084e+03   1.5822188e+03   3.9169302e-01   5.3985779e-02
   1.5886305e+03   1.5906562e+03   3.9152516e-01   5.3976688e-02
   1.6050248e+03   1.6070938e+03   3.9135744e-01   5.3968907e-02
   1.6262083e+03   1.6282656e+03   3.9118968e-01   5.3960050e-02
   1.6559870e+03   1.6580625e+03   3.9102195e-01   5.3951444e-02
   1.6846311e+03   1.6867500e+03   3.9085421e-01   5.3942904e-02
   1.7082428e+03   1.7103594e+03   3.9068644e-01   5.3934370e-02
   1.7282624e+03   1.7303906e+03   3.9051866e-01   5.3925836e-02
   1.7422957e+03   1.7444375e+03   3.9035086e-01   5.3917298e-02
   1.7534698e+03   1.7556250e+03   3.9018305e-01   5.3908755e-02
   1.7626810e+03   1.7648594e+03   3.9001522e-01   5.3900207e-02
   1.7716994e+03   1.7738750e+03   3.8984738e-01   5.3891661e-02
   1.7815643e+03   1.7837344e+03   3.8967951e-01   5.3883118e-02
   1.7930099e+03   1.7951875e+03   3.8951161e-01   5.3874572e-02
   1.8129338e+03   1.8151406e+03   3.8934360e-01   5.3866001e-02
   1.8438425e+03   1.8460469e+03   3.8917501e-01   5.3857408e-02
   1.8680305e+03   1.8702656e+03   3.8900640e-01   5.3848801e-02
   1.8873285e+03   1.8895781e+03   3.8883779e-01   5.3840202e-02
   1.9012839e+03   1.9035469e+03   3.8866921e-01   5.3831614e-02
   1.9177927e+03   1.9200469e+03   3.8850057e-01   5.3823008e-02
   1.9326219e+03   1.9348906e+03   3.8833186e-01   5.3814362e-02
   1.9446442e+03   1.9470156e+03   3.8816317e-01   5.3805698e-02
   1.9556290e+03   1.9580000e+03   3.8799441e-01   5.3797023e-02
   1.9646703e+03   1.9670781e+03   3.8782564e-01   5.3788342e-02
   1.9739635e+03   1.9763750e+03   3.8765687e-01   5.3779662e-02
   1.9834545e+03   1.9858594e+03   3.8748810e-01   5.3770986e-02
   1.9932512e+03   1.9956562e+03   3.8731933e-01   5.3762317e-02
   2.0137639e+03   2.0161875e+03   3.8715184e-01   5.3753567e-02
   2.0346550e+03   2.0370781e+03   3.8698503e-01   5.3744232e-02
   2.0612185e+03   2.0636562e+03   3.8681809e-01   5.3735077e-02
   2.0894583e+03   2.0919062e+03   3.8665083e-01   5.3726027e-02
   2.1111296e+03   2.1136250e+03   3.8648363e-01   5.3717053e-02
   2.1268495e+03   2.1293750e+03   3.8631652e-01   5.3708130e-02
   2.1421695e+03   2.1447188e+03   3.8614954e-01   5.3699252e-02
   2.1595100e+03   2.1620625e+03   3.8598273e-01   5.3690416e-02
   2.1791058e+03   2.1816562e+03   3.8581624e-01   5.3681622e-02
   2.2049852e+03   2.2075312e+03   3.8565051e-01   5.3672949e-02
   2.2284763e+03   2.2310625e+03   3.8548695e-01   5.3664865e-02
   2.2394796e+03   2.2420625e+03   3.8532373e-01   5.3657039e-02
   2.2486490e+03   2.2512344e+03   3.8516050e-01   5.3649190e-02
   2.2569369e+03   2.2595156e+03   3.8499725e-01   5.3641346e-02
   2.2648801e+03   2.2674844e+03   3.8483397e-01   5.3633521e-02
   2.2726984e+03   2.2753125e+03   3.8467066e-01   5.3625723e-02
   2.2871066e+03   2.2897031e+03   3.8450737e-01   5.3618027e-02
   2.3022955e+03   2.3049844e+03   3.8434398e-01   5.3610259e-02
   2.3116397e+03   2.3143281e+03   3.8418049e-01   5.3602021e-02
   2.3252595e+03   2.3279531e+03   3.8401673e-01   5.3593247e-02
   2.3351799e+03   2.3378906e+03   3.8385246e-01   5.3581290e-02
   2.3554901e+03   2.3582031e+03   3.8368806e-01   5.3568608e-02
   2.3627741e+03   2.3655156e+03   3.8352277e-01   5.3559405e-02
   2.3700738e+03   2.3728281e+03   3.8335745e-01   5.3552304e-02
   2.3905354e+03   2.3932812e+03   3.8319273e-01   5.3544124e-02
   2.4076909e+03   2.4104531e+03   3.8302755e-01   5.3535466e-02
   2.4325730e+03   2.4353750e+03   3.8286262e-01   5.3526842e-02
   2.4651917e+03   2.4679844e+03   3.8269767e-01   5.3518368e-02
   2.4943429e+03   2.4971719e+03   3.8253272e-01   5.3509870e-02
   2.5165076e+03   2.5193438e+03   3.8236775e-01   5.3501337e-02
   2.5333045e+03   2.5361562e+03   3.8220279e-01   5.3492766e-02
   2.5447780e+03   2.5476250e+03   3.8203782e-01   5.3484168e-02
   2.5540720e+03   2.5569219e+03   3.8187286e-01   5.3475550e-02
   2.5633210e+03   2.5661875e+03   3.8170790e-01   5.3466919e-02
   2.5724283e+03   2.5752969e+03   3.8154295e-01   5.3458275e-02
   2.5813445e+03   2.5842031e+03   3.8137800e-01   5.3449623e-02
   2.5903269e+03   2.5931875e+03   3.8121306e-01   5.3440967e-02
   2.5995980e+03   2.6024531e+03   3.8104813e-01   5.3432311e-02
   2.6089781e+03   2.6118594e+03   3.8088321e-01   5.3423654e-02
   2.6259523e+03   2.6288438e+03   3.8071812e-01   5.3414948e-02
   2.6470968e+03   2.6500312e+03   3.8055231e-01   5.3406267e-02
   2.6606727e+03   2.6636250e+03   3.8038654e-01   5.3397542e-02
   2.6757048e+03   2.6786719e+03   3.8022083e-01   5.3388852e-02
   2.6993654e+03   2.7023438e+03   3.8005537e-01   5.3380154e-02
   2.7104757e+03   2.7134531e+03   3.7989056e-01   5.3371485e-02
   2.7213600e+03   2.7243438e+03   3.7972575e-01   5.3362830e-02
   2.7310734e+03   2.7340625e+03   3.7956092e-01   5.3354173e-02
   2.7414786e+03   2.7444844e+03   3.7939609e-01   5.3345523e-02
   2.7525986e+03   2.7555938e+03   3.7923125e-01   5.3336883e-02
   2.7690718e+03   2.7720938e+03   3.7906635e-01   5.3328279e-02
   2.7834873e+03   2.7865156e+03   3.7890137e-01   5.3319761e-02
   2.7938113e+03   2.7968438e+03   3.7873640e-01   5.3311217e-02
   2.8029906e+03   2.8060469e+03   3.7857141e-01   5.3302677e-02
   2.8120058e+03   2.8150781e+03   3.7840642e-01   5.3294181e-02
   2.8267294e+03   2.8298125e+03   3.7824146e-01   5.3285934e-02
   2.8408394e+03   2.8439219e+03   3.7807660e-01   5.3279064e-02
   2.8580533e+03   2.8611562e+03   3.7791148e-01   5.3271967e-02
   2.8655256e+03   2.8686250e+03   3.7774624e-01   5.3263662e-02
   2.8730480e+03   2.8761406e+03   3.7758097e-01   5.3255134e-02
   2.8805324e+03   2.8836250e+03   3.7741567e-01   5.3246622e-02
   2.8879095e+03   2.8910156e+03   3.7725035e-01   5.3238187e-02
   2.8953384e+03   2.8984688e+03   3.7708499e-01   5.3229846e-02
   2.9160309e+03   2.9191719e+03   3.7691968e-01   5.3222161e-02
   2.9233912e+03   2.9265312e+03   3.7675428e-01   5.3214248e-02
   2.9307725e+03   2.9339219e+03   3.7658884e-01   5.3206184e-02
   2.9381849e+03   2.9413281e+03   3.7642337e-01   5.3198147e-02
   2.9456136e+03   2.9487500e+03   3.7625788e-01   5.3190167e-02
   2.9529820e+03   2.9561406e+03   3.7609235e-01   5.3182248e-02
   2.9603644e+03   2.9635156e+03   3.7592680e-01   5.3174388e-02
   2.9677594e+03   2.9709531e+03   3.7576121e-01   5.3166583e-02
   2.9751917e+03   2.9783750e+03   3.7559559e-01   5.3158828e-02
   2.9826543e+03   2.9858750e+03   3.7542994e-01   5.3151116e-02
   2.9901380e+03   2.9933594e+03   3.7526425e-01   5.3143443e-02
   2.9977758e+03   3.0010000e+03   3.7509854e-01   5.3135803e-02
   3.0054447e+03   3.0086719e+03   3.7493278e-01   5.3128190e-02
   3.0131623e+03   3.0163906e+03   3.7476700e-01   5.3120601e-02
   3.0208839e+03   3.0241094e+03   3.7460117e-01   5.3113030e-02
   3.0286906e+03   3.0319062e+03   3.7443531e-01   5.3105474e-02
   3.0367168e+03   3.0399375e+03   3.7426942e-01   5.3097928e-02
   3.0451012e+03   3.0483281e+03   3.7410348e-01   5.3090389e-02
   3.0537956e+03   3.0570156e+03   3.7393750e-01   5.3082854e-02
   3.0628298e+03   3.0660469e+03   3.7377149e-01   5.3075319e-02
   3.0723513e+03   3.0755781e+03   3.7360542e-01   5.3067780e-02
   3.0825311e+03   3.0857656e+03   3.7343931e-01   5.3060232e-02
   3.0958742e+03   3.0991094e+03   3.7327317e-01   5.3052674e-02
   3.1139198e+03   3.1171719e+03   3.7310759e-01   5.3045961e-02
   3.1233530e+03   3.1266094e+03   3.7294202e-01   5.3039965e-02
   3.1329122e+03   3.1361719e+03   3.7277640e-01   5.3034047e-02
   3.1436029e+03   3.1468594e+03   3.7261073e-01   5.3028045e-02
   3.1563160e+03   3.1595625e+03   3.7244500e-01   5.3021906e-02
   3.1718807e+03   3.1751250e+03   3.7227919e-01   5.3015598e-02
   3.1881370e+03   3.1913906e+03   3.7211327e-01   5.3009086e-02
   3.2063010e+03   3.2095625e+03   3.7194722e-01   5.3002350e-02
   3.2347460e+03   3.2380781e+03   3.7178090e-01   5.2995296e-02
   3.2628349e+03   3.2662188e+03   3.7161183e-01   5.2986704e-02
   3.2722072e+03   3.2755938e+03   3.7144119e-01   5.2976221e-02
   3.2809728e+03   3.2844062e+03   3.7127050e-01   5.2965491e-02
   3.2908914e+03   3.2943438e+03   3.7109978e-01   5.2954843e-02
   3.3032948e+03   3.3067500e+03   3.7092824e-01   5.2943784e-02
   3.3120148e+03   3.3154688e+03   3.7075636e-01   5.2931942e-02
   3.3207818e+03   3.3242344e+03   3.7058446e-01   5.2920237e-02
   3.3300649e+03   3.3335156e+03   3.7041255e-01   5.2908898e-02
   3.3385827e+03   3.3420312e+03   3.7024062e-01   5.2897997e-02
   3.3483850e+03   3.3518594e+03   3.7006868e-01   5.2887505e-02
   3.3563637e+03   3.3598281e+03   3.6989672e-01   5.2877331e-02
   3.3643641e+03   3.3678438e+03   3.6972474e-01   5.2867535e-02
   3.3722649e+03   3.3757656e+03   3.6955274e-01   5.2858113e-02
   3.3800724e+03   3.3835938e+03   3.6938073e-01   5.2849045e-02
   3.3878450e+03   3.3913594e+03   3.6920869e-01   5.2840300e-02
   3.3954493e+03   3.3989688e+03   3.6903663e-01   5.2831847e-02
   3.4031378e+03   3.4066562e+03   3.6886455e-01   5.2823651e-02
   3.4107532e+03   3.4142656e+03   3.6869244e-01   5.2815679e-02
   3.4183937e+03   3.4219062e+03   3.6852031e-01   5.2807899e-02
   3.4314034e+03   3.4349375e+03   3.6834828e-01   5.2800597e-02
   3.4482286e+03   3.4517656e+03   3.6817645e-01   5.2795740e-02
   3.4571964e+03   3.4607344e+03   3.6800424e-01   5.2789706e-02
   3.4647861e+03   3.4683125e+03   3.6783198e-01   5.2782398e-02
   3.4723603e+03   3.4759062e+03   3.6765968e-01   5.2774835e-02
   3.4798743e+03   3.4834375e+03   3.6748735e-01   5.2767215e-02
   3.4874811e+03   3.4910469e+03   3.6731498e-01   5.2759586e-02
   3.4950622e+03   3.4986406e+03   3.6714257e-01   5.2751965e-02
   3.5026388e+03   3.5062344e+03   3.6697012e-01   5.2744355e-02
   3.5103605e+03   3.5139531e+03   3.6679763e-01   5.2736756e-02
   3.5180430e+03   3.5216406e+03   3.6662511e-01   5.2729167e-02
   3.5258369e+03   3.5294375e+03   3.6645254e-01   5.2721584e-02
   3.5336638e+03   3.5372656e+03   3.6627993e-01   5.2714006e-02
   3.5415220e+03   3.5451406e+03   3.6610728e-01   5.2706430e-02
   3.5499938e+03   3.5536094e+03   3.6593458e-01   5.2698882e-02
   3.5578982e+03   3.5615156e+03   3.6576185e-01   5.2691437e-02
   3.5739409e+03   3.5775469e+03   3.6558869e-01   5.2684100e-02
   3.5826214e+03   3.5862344e+03   3.6541537e-01   5.2676897e-02
   3.5909851e+03   3.5945938e+03   3.6524202e-01   5.2669706e-02
   3.5996848e+03   3.6033125e+03   3.6506862e-01   5.2662490e-02
   3.6096948e+03   3.6133438e+03   3.6489521e-01   5.2655236e-02
   3.6239874e+03   3.6276250e+03   3.6472184e-01   5.2647926e-02
   3.6436564e+03   3.6472969e+03   3.6455034e-01   5.2640211e-02
   3.6527493e+03   3.6563906e+03   3.6438005e-01   5.2631530e-02
   3.6619228e+03   3.6655625e+03   3.6420971e-01   5.2622653e-02
   3.6712998e+03   3.6749375e+03   3.6403931e-01   5.2613829e-02
   3.6808368e+03   3.6845000e+03   3.6386885e-01   5.2605127e-02
   3.6906271e+03   3.6942812e+03   3.6369834e-01   5.2596571e-02
   3.7008000e+03   3.7044531e+03   3.6352775e-01   5.2588171e-02
   3.7116078e+03   3.7152656e+03   3.6335709e-01   5.2579924e-02
   3.7232563e+03   3.7269531e+03   3.6318634e-01   5.2571825e-02
   3.7361456e+03   3.7398281e+03   3.6301548e-01   5.2563859e-02
   3.7517709e+03   3.7554688e+03   3.6284444e-01   5.2556003e-02
   3.7699829e+03   3.7737031e+03   3.6267312e-01   5.2548210e-02
   3.7985917e+03   3.8023906e+03   3.6250094e-01   5.2540336e-02
   3.8181422e+03   3.8219531e+03   3.6231447e-01   5.2529088e-02
   3.8363768e+03   3.8401875e+03   3.6212299e-01   5.2512680e-02
   3.8482711e+03   3.8520938e+03   3.6193107e-01   5.2492837e-02
   3.8669219e+03   3.8707656e+03   3.6173934e-01   5.2474208e-02
   3.8857004e+03   3.8895469e+03   3.6154870e-01   5.2460617e-02
   3.8943958e+03   3.8982344e+03   3.6135845e-01   5.2452505e-02
   3.9045870e+03   3.9084375e+03   3.6116826e-01   5.2446359e-02
   3.9131674e+03   3.9170156e+03   3.6097804e-01   5.2441115e-02
   3.9218252e+03   3.9256719e+03   3.6078778e-01   5.2436255e-02
   3.9304697e+03   3.9343281e+03   3.6059749e-01   5.2431547e-02
   3.9391717e+03   3.9430312e+03   3.6040715e-01   5.2426858e-02
   3.9505594e+03   3.9544219e+03   3.6021671e-01   5.2422004e-02
   3.9733463e+03   3.9772031e+03   3.6002548e-01   5.2413226e-02
   3.9822561e+03   3.9861406e+03   3.5983468e-01   5.2403496e-02
   3.9911526e+03   3.9950469e+03   3.5964385e-01   5.2393810e-02
   4.0005202e+03   4.0044062e+03   3.5945300e-01   5.2384277e-02
   4.0114609e+03   4.0153750e+03   3.5926211e-01   5.2374982e-02
   4.0260972e+03   4.0300156e+03   3.5907121e-01   5.2366039e-02
   4.0432665e+03   4.0471875e+03   3.5888031e-01   5.2357790e-02
   4.0550635e+03   4.0589844e+03   3.5868934e-01   5.2349629e-02
   4.0643061e+03   4.0682500e+03   3.5849833e-01   5.2341447e-02
   4.0741750e+03   4.0781094e+03   3.5830728e-01   5.2333347e-02
   4.0839918e+03   4.0879375e+03   3.5811619e-01   5.2325331e-02
   4.0934913e+03   4.0974375e+03   3.5792507e-01   5.2317407e-02
   4.1025864e+03   4.1065312e+03   3.5773390e-01   5.2309578e-02
   4.1112078e+03   4.1151406e+03   3.5754270e-01   5.2301836e-02
   4.1389325e+03   4.1429062e+03   3.5734743e-01   5.2296793e-02
   4.1584401e+03   4.1624062e+03   3.5715039e-01   5.2295262e-02
   4.1758853e+03   4.1798594e+03   3.5695308e-01   5.2292320e-02
   4.1870598e+03   4.1910312e+03   3.5675567e-01   5.2288711e-02
   4.1973270e+03   4.2012969e+03   3.5655817e-01   5.2284627e-02
   4.2073232e+03   4.2112969e+03   3.5636057e-01   5.2280089e-02
   4.2167611e+03   4.2207344e+03   3.5616288e-01   5.2275178e-02
   4.2272546e+03   4.2312188e+03   3.5596508e-01   5.2269820e-02
   4.2358824e+03   4.2398906e+03   3.5576718e-01   5.2263948e-02
   4.2443497e+03   4.2483906e+03   3.5556919e-01   5.2257631e-02
   4.2529007e+03   4.2569375e+03   3.5537112e-01   5.2250909e-02
   4.2616325e+03   4.2656719e+03   3.5517296e-01   5.2243814e-02
   4.2701968e+03   4.2742344e+03   3.5497473e-01   5.2236380e-02
   4.2787686e+03   4.2828125e+03   3.5477641e-01   5.2228640e-02
   4.2890847e+03   4.2931406e+03   3.5457793e-01   5.2220626e-02
   4.3028447e+03   4.3068906e+03   3.5437756e-01   5.2211478e-02
   4.3122832e+03   4.3163281e+03   3.5417710e-01   5.2201573e-02
   4.3218523e+03   4.3259375e+03   3.5397657e-01   5.2191429e-02
   4.3320108e+03   4.3361250e+03   3.5377600e-01   5.2181209e-02
   4.3434344e+03   4.3475469e+03   3.5357538e-01   5.2171005e-02
   4.3586090e+03   4.3627500e+03   3.5337475e-01   5.2160887e-02
   4.3803687e+03   4.3845312e+03   3.5317424e-01   5.2150943e-02
   4.3914800e+03   4.3956562e+03   3.5297397e-01   5.2141214e-02
   4.4035397e+03   4.4077188e+03   3.5277369e-01   5.2131729e-02
   4.4177528e+03   4.4219375e+03   3.5257346e-01   5.2122532e-02
   4.4392816e+03   4.4434844e+03   3.5237350e-01   5.2113836e-02
   4.4612268e+03   4.4654531e+03   3.5217805e-01   5.2109251e-02
   4.4869402e+03   4.4911719e+03   3.5198014e-01   5.2107981e-02
   4.5008033e+03   4.5050469e+03   3.5177998e-01   5.2101333e-02
   4.5317184e+03   4.5359688e+03   3.5158085e-01   5.2093898e-02
   4.5530630e+03   4.5573125e+03   3.5138548e-01   5.2092277e-02
   4.5721502e+03   4.5764219e+03   3.5118537e-01   5.2086572e-02
   4.6013020e+03   4.6055625e+03   3.5098764e-01   5.2079646e-02
   4.6256096e+03   4.6299062e+03   3.5079160e-01   5.2078220e-02
   4.6448397e+03   4.6491406e+03   3.5059188e-01   5.2071701e-02
   4.6690623e+03   4.6733906e+03   3.5039601e-01   5.2066120e-02
   4.6938104e+03   4.6981719e+03   3.5019907e-01   5.2064428e-02
   4.7184958e+03   4.7228594e+03   3.4999942e-01   5.2056835e-02
   4.7352952e+03   4.7396719e+03   3.4980552e-01   5.2053324e-02
   4.7588113e+03   4.7631875e+03   3.4960818e-01   5.2051122e-02
   4.7846417e+03   4.7890469e+03   3.4940965e-01   5.2042733e-02
   4.7936160e+03   4.7980312e+03   3.4921599e-01   5.2040099e-02
   4.8070727e+03   4.8114844e+03   3.4903577e-01   5.2034520e-02
   4.8171512e+03   4.8215625e+03   3.4886485e-01   5.2013767e-02
   4.8395124e+03   4.8439219e+03   3.4869374e-01   5.1989007e-02
   4.8530423e+03   4.8574531e+03   3.4852301e-01   5.1963838e-02
   4.8643900e+03   4.8687969e+03   3.4835241e-01   5.1939479e-02
   4.8789238e+03   4.8833281e+03   3.4818185e-01   5.1916660e-02
   4.9040373e+03   4.9084688e+03   3.4800804e-01   5.1892320e-02
   4.9224628e+03   4.9269062e+03   3.4783154e-01   5.1865230e-02
   4.9425135e+03   4.9469531e+03   3.4765540e-01   5.1839819e-02
   4.9733494e+03   4.9777969e+03   3.4747707e-01   5.1816534e-02
   4.9932757e+03   4.9977344e+03   3.4727808e-01   5.1804732e-02
   5.0126303e+03   5.0170938e+03   3.4707600e-01   5.1805106e-02
   5.0335898e+03   5.0380469e+03   3.4687421e-01   5.1809380e-02
   5.0622409e+03   5.0667031e+03   3.4667292e-01   5.1815340e-02
   5.0757075e+03   5.0801562e+03   3.4647268e-01   5.1822357e-02
   5.0865924e+03   5.0910469e+03   3.4627245e-01   5.1829550e-02
   5.1036272e+03   5.1080781e+03   3.4609293e-01   5.1826060e-02
   5.1275606e+03   5.1320312e+03   3.4591543e-01   5.1810213e-02
   5.1466228e+03   5.1510938e+03   3.4573700e-01   5.1791167e-02
   5.1713121e+03   5.1757812e+03   3.4555879e-01   5.1772021e-02
   5.1929575e+03   5.1974219e+03   3.4538201e-01   5.1756087e-02
   5.2036258e+03   5.2081094e+03   3.4520527e-01   5.1743329e-02
   5.2187495e+03   5.2232344e+03   3.4502839e-01   5.1731776e-02
   5.2331618e+03   5.2376562e+03   3.4485137e-01   5.1718710e-02
   5.2494943e+03   5.2540156e+03   3.4467428e-01   5.1708029e-02
   5.2746996e+03   5.2792344e+03   3.4449681e-01   5.1699681e-02
   5.3107834e+03   5.3153750e+03   3.4431236e-01   5.1696285e-02
   5.3396508e+03   5.3442500e+03   3.4413414e-01   5.1696421e-02
   5.3530804e+03   5.3576719e+03   3.4395729e-01   5.1693484e-02
   5.3637925e+03   5.3684062e+03   3.4378074e-01   5.1689882e-02
   5.3734569e+03   5.3780625e+03   3.4360435e-01   5.1686225e-02
   5.3826029e+03   5.3872344e+03   3.4342808e-01   5.1682649e-02
   5.3914714e+03   5.3961094e+03   3.4325189e-01   5.1679176e-02
   5.4002085e+03   5.4048594e+03   3.4307578e-01   5.1675773e-02
   5.4088803e+03   5.4135625e+03   3.4289972e-01   5.1672394e-02
   5.4252875e+03   5.4299688e+03   3.4272365e-01   5.1668881e-02
   5.4357042e+03   5.4403750e+03   3.4254747e-01   5.1664592e-02
   5.4442481e+03   5.4489219e+03   3.4237132e-01   5.1659969e-02
   5.4527605e+03   5.4574375e+03   3.4219521e-01   5.1655231e-02
   5.4613118e+03   5.4659844e+03   3.4201912e-01   5.1650427e-02
   5.4697319e+03   5.4744062e+03   3.4184307e-01   5.1645567e-02
   5.4781645e+03   5.4828438e+03   3.4166703e-01   5.1640651e-02
   5.4866409e+03   5.4913125e+03   3.4149101e-01   5.1635673e-02
   5.4950695e+03   5.4997500e+03   3.4131502e-01   5.1630632e-02
   5.5035242e+03   5.5082031e+03   3.4113904e-01   5.1625525e-02
   5.5119757e+03   5.5166562e+03   3.4096308e-01   5.1620350e-02
   5.5205102e+03   5.5251875e+03   3.4078714e-01   5.1615110e-02
   5.5289400e+03   5.5336094e+03   3.4061122e-01   5.1609807e-02
   5.5372885e+03   5.5419688e+03   3.4043531e-01   5.1604446e-02
   5.5456460e+03   5.5503438e+03   3.4025942e-01   5.1599029e-02
   5.5539598e+03   5.5586562e+03   3.4008355e-01   5.1593561e-02
   5.5648016e+03   5.5694844e+03   3.3990770e-01   5.1588242e-02
   5.5885922e+03   5.5932812e+03   3.3973188e-01   5.1585615e-02
   5.5975171e+03   5.6022188e+03   3.3955594e-01   5.1582555e-02
   5.6095107e+03   5.6142188e+03   3.3938003e-01   5.1578676e-02
   5.6177346e+03   5.6224375e+03   3.3920420e-01   5.1574324e-02
   5.6258935e+03   5.6305938e+03   3.3902838e-01   5.1569645e-02
   5.6340221e+03   5.6387344e+03   3.3885256e-01   5.1564703e-02
   5.6420923e+03   5.6467969e+03   3.3867675e-01   5.1559530e-02
   5.6500384e+03   5.6547500e+03   3.3850094e-01   5.1554156e-02
   5.6581065e+03   5.6628281e+03   3.3832515e-01   5.1548607e-02
   5.6828919e+03   5.6876094e+03   3.3814876e-01   5.1543519e-02
   5.7048314e+03   5.7095625e+03   3.3797136e-01   5.1541278e-02
   5.7192854e+03   5.7240312e+03   3.3779377e-01   5.1540281e-02
   5.7315029e+03   5.7362812e+03   3.3761608e-01   5.1539431e-02
   5.7458629e+03   5.7506406e+03   3.3743833e-01   5.1538335e-02
   5.7678687e+03   5.7726562e+03   3.3726051e-01   5.1536853e-02
   5.7782505e+03   5.7830312e+03   3.3708284e-01   5.1534599e-02
   5.7879315e+03   5.7927188e+03   3.3690514e-01   5.1531681e-02
   5.7972974e+03   5.8020781e+03   3.3672740e-01   5.1528178e-02
   5.8063323e+03   5.8111094e+03   3.3654964e-01   5.1524127e-02
   5.8154056e+03   5.8202031e+03   3.3637187e-01   5.1519562e-02
   5.8244727e+03   5.8292812e+03   3.3619407e-01   5.1514528e-02
   5.8344874e+03   5.8393125e+03   3.3601628e-01   5.1509071e-02
   5.8444600e+03   5.8492969e+03   3.3583844e-01   5.1503265e-02
   5.8534614e+03   5.8582969e+03   3.3566061e-01   5.1497174e-02
   5.8636846e+03   5.8685156e+03   3.3548288e-01   5.1490819e-02
   5.8826777e+03   5.8875000e+03   3.3530537e-01   5.1483984e-02
   5.9041233e+03   5.9089844e+03   3.3512800e-01   5.1475779e-02
   5.9343845e+03   5.9392500e+03   3.3495278e-01   5.1467237e-02
   5.9536108e+03   5.9584844e+03   3.3478106e-01   5.1460159e-02
   5.9625721e+03   5.9674531e+03   3.3460932e-01   5.1454327e-02
   5.9700924e+03   5.9749688e+03   3.3443757e-01   5.1448906e-02
   5.9775500e+03   5.9824219e+03   3.3426584e-01   5.1443667e-02
   5.9851360e+03   5.9900156e+03   3.3409414e-01   5.1438545e-02
   6.0111069e+03   6.0159844e+03   3.3392247e-01   5.1433297e-02
   6.0226955e+03   6.0275625e+03   3.3375082e-01   5.1428139e-02
   6.0302324e+03   6.0350938e+03   3.3357918e-01   5.1423241e-02
   6.0377496e+03   6.0426094e+03   3.3340758e-01   5.1418461e-02
   6.0453898e+03   6.0502500e+03   3.3323600e-01   5.1413769e-02
   6.0530738e+03   6.0579375e+03   3.3306446e-01   5.1409150e-02
   6.0681836e+03   6.0730469e+03   3.3289756e-01   5.1403662e-02
   6.0810511e+03   6.0859219e+03   3.3274216e-01   5.1388109e-02
   6.0971109e+03   6.1020000e+03   3.3258686e-01   5.1369003e-02
   6.1191286e+03   6.1240000e+03   3.3243044e-01   5.1351541e-02
   6.1345422e+03   6.1394219e+03   3.3227300e-01   5.1339961e-02
   6.1508220e+03   6.1557031e+03   3.3211557e-01   5.1328824e-02
   6.1800350e+03   6.1849688e+03   3.3195805e-01   5.1317746e-02
   6.1945686e+03   6.1995469e+03   3.3180043e-01   5.1303166e-02
   6.2140912e+03   6.2190938e+03   3.3164297e-01   5.1288482e-02
   6.2329474e+03   6.2379531e+03   3.3148597e-01   5.1279625e-02
   6.2471444e+03   6.2521406e+03   3.3132915e-01   5.1277044e-02
   6.2752195e+03   6.2802812e+03   3.3117236e-01   5.1273209e-02
   6.2940438e+03   6.2991250e+03   3.3101595e-01   5.1271524e-02
   6.3211506e+03   6.3262344e+03   3.3085982e-01   5.1269342e-02
   6.3509325e+03   6.3560156e+03   3.3070381e-01   5.1267516e-02
   6.3821997e+03   6.3872969e+03   3.3054780e-01   5.1265856e-02
   6.4149042e+03   6.4200312e+03   3.3039199e-01   5.1264194e-02
   6.4356895e+03   6.4408125e+03   3.3023621e-01   5.1262740e-02
   6.4532663e+03   6.4584062e+03   3.3008043e-01   5.1261236e-02
   6.4713182e+03   6.4764844e+03   3.2992465e-01   5.1259909e-02
   6.4868288e+03   6.4920156e+03   3.2976889e-01   5.1258724e-02
   6.5002842e+03   6.5054844e+03   3.2961316e-01   5.1257684e-02
   6.5148316e+03   6.5200469e+03   3.2945790e-01   5.1257245e-02
   6.5276717e+03   6.5328906e+03   3.2930277e-01   5.1257470e-02
   6.5447141e+03   6.5499531e+03   3.2914768e-01   5.1257636e-02
   6.5574591e+03   6.5627344e+03   3.2899271e-01   5.1257292e-02
   6.5672444e+03   6.5725156e+03   3.2883779e-01   5.1256395e-02
   6.5765970e+03   6.5818750e+03   3.2868290e-01   5.1255081e-02
   6.5855902e+03   6.5908906e+03   3.2852805e-01   5.1253365e-02
   6.5944268e+03   6.5997188e+03   3.2837324e-01   5.1251253e-02
   6.6033584e+03   6.6086406e+03   3.2821846e-01   5.1248750e-02
   6.6122445e+03   6.6175312e+03   3.2806373e-01   5.1245866e-02
   6.6210535e+03   6.6263438e+03   3.2790904e-01   5.1242623e-02
   6.6305128e+03   6.6357969e+03   3.2775437e-01   5.1239053e-02
   6.6397296e+03   6.6450312e+03   3.2759973e-01   5.1235200e-02
   6.6487635e+03   6.6540625e+03   3.2744512e-01   5.1231100e-02
   6.6678383e+03   6.6731406e+03   3.2729021e-01   5.1226864e-02
   6.6842809e+03   6.6895938e+03   3.2713521e-01   5.1222546e-02
   6.6940946e+03   6.6994062e+03   3.2697985e-01   5.1218332e-02
   6.7080032e+03   6.7133125e+03   3.2682457e-01   5.1214105e-02
   6.7226551e+03   6.7279844e+03   3.2667173e-01   5.1209393e-02
   6.7333858e+03   6.7387188e+03   3.2651997e-01   5.1203885e-02
   6.7412401e+03   6.7465781e+03   3.2636849e-01   5.1197934e-02
   6.7491553e+03   6.7544844e+03   3.2621705e-01   5.1191942e-02
   6.7569207e+03   6.7622500e+03   3.2606565e-01   5.1186062e-02
   6.7646852e+03   6.7700312e+03   3.2591429e-01   5.1180364e-02
   6.7726914e+03   6.7780469e+03   3.2576298e-01   5.1174886e-02
   6.7805278e+03   6.7858906e+03   3.2561171e-01   5.1169649e-02
   6.7880473e+03   6.7934062e+03   3.2546048e-01   5.1164662e-02
   6.7997502e+03   6.8051250e+03   3.2530925e-01   5.1159901e-02
   6.8072700e+03   6.8126406e+03   3.2515798e-01   5.1155211e-02
   6.8148744e+03   6.8202812e+03   3.2500676e-01   5.1150707e-02
   6.8224653e+03   6.8278750e+03   3.2485558e-01   5.1146428e-02
   6.8300823e+03   6.8355000e+03   3.2470446e-01   5.1142370e-02
   6.8376757e+03   6.8431094e+03   3.2455338e-01   5.1138514e-02
   6.8452455e+03   6.8507031e+03   3.2440235e-01   5.1134838e-02
   6.8527980e+03   6.8582500e+03   3.2425137e-01   5.1131315e-02
   6.8603927e+03   6.8658438e+03   3.2410044e-01   5.1127919e-02
   6.8680391e+03   6.8735000e+03   3.2394955e-01   5.1124623e-02
   6.8756257e+03   6.8810781e+03   3.2379871e-01   5.1121403e-02
   6.8831858e+03   6.8886406e+03   3.2364792e-01   5.1118233e-02
   6.8907175e+03   6.8961719e+03   3.2349717e-01   5.1115093e-02
   6.8984008e+03   6.9038594e+03   3.2334647e-01   5.1111963e-02
   6.9059853e+03   6.9114375e+03   3.2319581e-01   5.1108827e-02
   6.9136240e+03   6.9190938e+03   3.2304519e-01   5.1105671e-02
   6.9212156e+03   6.9267031e+03   3.2289463e-01   5.1102484e-02
   6.9289272e+03   6.9344062e+03   3.2274410e-01   5.1099260e-02
   6.9366835e+03   6.9421719e+03   3.2259362e-01   5.1095990e-02
   6.9581962e+03   6.9636875e+03   3.2244292e-01   5.1092175e-02
   6.9682529e+03   6.9737344e+03   3.2229272e-01   5.1085505e-02
   6.9796291e+03   6.9851250e+03   3.2214256e-01   5.1078242e-02
   6.9943702e+03   6.9999062e+03   3.2199241e-01   5.1071349e-02
   7.0189361e+03   7.0244688e+03   3.2184205e-01   5.1065339e-02
   7.0487303e+03   7.0542500e+03   3.2169045e-01   5.1062304e-02
   7.0683165e+03   7.0738281e+03   3.2153999e-01   5.1058788e-02
   7.0819632e+03   7.0875000e+03   3.2138926e-01   5.1054422e-02
   7.0962865e+03   7.1018125e+03   3.2123847e-01   5.1050202e-02
   7.1124698e+03   7.1180000e+03   3.2108854e-01   5.1046984e-02
   7.1273425e+03   7.1328750e+03   3.2093917e-01   5.1044401e-02
   7.1384219e+03   7.1439688e+03   3.2078997e-01   5.1041730e-02
   7.1482098e+03   7.1537812e+03   3.2064087e-01   5.1039022e-02
   7.1575992e+03   7.1631562e+03   3.2049187e-01   5.1036330e-02
   7.1674145e+03   7.1729844e+03   3.2034295e-01   5.1033669e-02
   7.1787036e+03   7.1842656e+03   3.2019412e-01   5.1031043e-02
   7.1954282e+03   7.2010312e+03   3.2004512e-01   5.1028480e-02
   7.2160815e+03   7.2216719e+03   3.1989616e-01   5.1026125e-02
   7.2250629e+03   7.2306719e+03   3.1974738e-01   5.1023958e-02
   7.2332247e+03   7.2388438e+03   3.1959867e-01   5.1021757e-02
   7.2428057e+03   7.2484219e+03   3.1944999e-01   5.1019462e-02
   7.2509183e+03   7.2565469e+03   3.1930134e-01   5.1017069e-02
   7.2591243e+03   7.2647500e+03   3.1915275e-01   5.1014556e-02
   7.2674543e+03   7.2730781e+03   3.1900423e-01   5.1011900e-02
   7.2755404e+03   7.2811875e+03   3.1885577e-01   5.1009105e-02
   7.2834670e+03   7.2891094e+03   3.1870736e-01   5.1006188e-02
   7.2930198e+03   7.2986562e+03   3.1855954e-01   5.1003128e-02
   7.3022273e+03   7.3078906e+03   3.1841590e-01   5.0997828e-02
   7.3132533e+03   7.3189219e+03   3.1827233e-01   5.0991473e-02
   7.3358351e+03   7.3415469e+03   3.1812892e-01   5.0985833e-02
   7.3657341e+03   7.3715000e+03   3.1798554e-01   5.0982440e-02
   7.3978357e+03   7.4036094e+03   3.1784225e-01   5.0979498e-02
   7.4317557e+03   7.4375156e+03   3.1769902e-01   5.0976712e-02
   7.4655611e+03   7.4713281e+03   3.1755585e-01   5.0973997e-02
   7.4977271e+03   7.5035156e+03   3.1741274e-01   5.0971322e-02
   7.5265587e+03   7.5323750e+03   3.1726969e-01   5.0968672e-02
   7.5502590e+03   7.5560938e+03   3.1712669e-01   5.0966036e-02
   7.5689063e+03   7.5747500e+03   3.1698376e-01   5.0963406e-02
   7.5846407e+03   7.5904844e+03   3.1684089e-01   5.0960774e-02
   7.5996739e+03   7.6055156e+03   3.1669807e-01   5.0958135e-02
   7.6119526e+03   7.6177969e+03   3.1655532e-01   5.0955486e-02
   7.6368379e+03   7.6427031e+03   3.1640945e-01   5.0952972e-02
   7.6506256e+03   7.6564844e+03   3.1626192e-01   5.0950358e-02
   7.6602538e+03   7.6661250e+03   3.1611443e-01   5.0947574e-02
   7.6689023e+03   7.6748125e+03   3.1596698e-01   5.0944724e-02
   7.6769667e+03   7.6828750e+03   3.1581957e-01   5.0941836e-02
   7.6849934e+03   7.6909062e+03   3.1567222e-01   5.0938919e-02
   7.6929610e+03   7.6988750e+03   3.1552491e-01   5.0935978e-02
   7.7011508e+03   7.7070938e+03   3.1537765e-01   5.0933013e-02
   7.7090129e+03   7.7149844e+03   3.1523046e-01   5.0929968e-02
   7.7167280e+03   7.7227031e+03   3.1508333e-01   5.0926904e-02
   7.7245175e+03   7.7305000e+03   3.1493624e-01   5.0923831e-02
   7.7323634e+03   7.7383438e+03   3.1478920e-01   5.0920747e-02
   7.7401847e+03   7.7461719e+03   3.1464221e-01   5.0917655e-02
   7.7479793e+03   7.7539688e+03   3.1449526e-01   5.0914555e-02
   7.7557412e+03   7.7617500e+03   3.1434837e-01   5.0911452e-02
   7.7634472e+03   7.7694531e+03   3.1420153e-01   5.0908347e-02
   7.7711669e+03   7.7772031e+03   3.1405473e-01   5.0905245e-02
   7.7788742e+03   7.7849219e+03   3.1390798e-01   5.0902147e-02
   7.7865922e+03   7.7926406e+03   3.1376128e-01   5.0899058e-02
   7.7944007e+03   7.8004688e+03   3.1361463e-01   5.0895979e-02
   7.8023326e+03   7.8083906e+03   3.1346803e-01   5.0892914e-02
   7.8129082e+03   7.8189844e+03   3.1332134e-01   5.0889831e-02
   7.8223716e+03   7.8284688e+03   3.1317406e-01   5.0885918e-02
   7.8321733e+03   7.8382656e+03   3.1302682e-01   5.0881847e-02
   7.8427204e+03   7.8488125e+03   3.1287963e-01   5.0877878e-02
   7.8541055e+03   7.8602031e+03   3.1273248e-01   5.0874084e-02
   7.8658312e+03   7.8719219e+03   3.1258539e-01   5.0870499e-02
   7.8791362e+03   7.8852656e+03   3.1243815e-01   5.0867183e-02
   7.8914485e+03   7.8975781e+03   3.1229071e-01   5.0864281e-02
   7.9015445e+03   7.9076719e+03   3.1214332e-01   5.0861421e-02
   7.9104151e+03   7.9165469e+03   3.1199596e-01   5.0858540e-02
   7.9188506e+03   7.9249844e+03   3.1184865e-01   5.0855636e-02
   7.9272775e+03   7.9334062e+03   3.1170137e-01   5.0852711e-02
   7.9357981e+03   7.9419219e+03   3.1155413e-01   5.0849766e-02
   7.9444633e+03   7.9505938e+03   3.1140693e-01   5.0846802e-02
   7.9534798e+03   7.9596406e+03   3.1125975e-01   5.0843819e-02
   7.9629078e+03   7.9690625e+03   3.1111258e-01   5.0840820e-02
   7.9733837e+03   7.9795469e+03   3.1096541e-01   5.0837805e-02
   7.9936055e+03   7.9997812e+03   3.1081689e-01   5.0834683e-02
   8.0058308e+03   8.0120000e+03   3.1066481e-01   5.0830824e-02
   8.0217024e+03   8.0279062e+03   3.1051264e-01   5.0826878e-02
   8.0511211e+03   8.0573281e+03   3.1035973e-01   5.0822984e-02
   8.0693323e+03   8.0755312e+03   3.1020028e-01   5.0820842e-02
   8.0786347e+03   8.0848750e+03   3.1003970e-01   5.0820633e-02
   8.0875968e+03   8.0938281e+03   3.0987914e-01   5.0820559e-02
   8.0963617e+03   8.1026094e+03   3.0971862e-01   5.0820154e-02
   8.1049523e+03   8.1112031e+03   3.0955812e-01   5.0819276e-02
   8.1137902e+03   8.1200469e+03   3.0939765e-01   5.0817876e-02
   8.1224453e+03   8.1287031e+03   3.0923721e-01   5.0815944e-02
   8.1310336e+03   8.1372812e+03   3.0907680e-01   5.0813495e-02
   8.1395060e+03   8.1457656e+03   3.0891641e-01   5.0810560e-02
   8.1481496e+03   8.1544062e+03   3.0875604e-01   5.0807180e-02
   8.1580349e+03   8.1642969e+03   3.0859570e-01   5.0803408e-02
   8.1812801e+03   8.1875625e+03   3.0842245e-01   5.0806806e-02
   8.1950457e+03   8.2013438e+03   3.0824596e-01   5.0821501e-02
   8.2103928e+03   8.2167031e+03   3.0807083e-01   5.0836877e-02
   8.2260095e+03   8.2323281e+03   3.0789681e-01   5.0847843e-02
   8.2455483e+03   8.2518750e+03   3.0772505e-01   5.0860124e-02
   8.2702561e+03   8.2765938e+03   3.0755550e-01   5.0878807e-02
   8.2971771e+03   8.3035312e+03   3.0738482e-01   5.0898390e-02
   8.3204726e+03   8.3268438e+03   3.0721404e-01   5.0915394e-02
   8.3466171e+03   8.3530625e+03   3.0704373e-01   5.0927911e-02
   8.3644420e+03   8.3708906e+03   3.0687480e-01   5.0929709e-02
   8.3915198e+03   8.3980156e+03   3.0670583e-01   5.0927402e-02
   8.4168460e+03   8.4233750e+03   3.0652771e-01   5.0929324e-02
   8.4391226e+03   8.4456562e+03   3.0634504e-01   5.0943713e-02
   8.4623311e+03   8.4688594e+03   3.0616222e-01   5.0957381e-02
   8.4851667e+03   8.4917344e+03   3.0597885e-01   5.0969173e-02
   8.5150861e+03   8.5216562e+03   3.0578663e-01   5.0978504e-02
   8.5370539e+03   8.5436406e+03   3.0557420e-01   5.0991496e-02
   8.5592242e+03   8.5658125e+03   3.0536048e-01   5.1006675e-02
   8.5762445e+03   8.5828281e+03   3.0514664e-01   5.1022901e-02
   8.5979118e+03   8.6045000e+03   3.0493229e-01   5.1037282e-02
   8.6162532e+03   8.6228438e+03   3.0472308e-01   5.1043829e-02
   8.6370885e+03   8.6437031e+03   3.0451895e-01   5.1034542e-02
   8.6575995e+03   8.6642188e+03   3.0431723e-01   5.1021025e-02
   8.6743019e+03   8.6809062e+03   3.0413399e-01   5.1008879e-02
   8.6870721e+03   8.6937188e+03   3.0395095e-01   5.0998115e-02
   8.7024076e+03   8.7090469e+03   3.0376720e-01   5.0987569e-02
   8.7154516e+03   8.7221094e+03   3.0358372e-01   5.0977104e-02
   8.7279696e+03   8.7346250e+03   3.0340134e-01   5.0964233e-02
   8.7390340e+03   8.7457031e+03   3.0321891e-01   5.0949837e-02
   8.7519842e+03   8.7586562e+03   3.0303603e-01   5.0934338e-02
   8.7623521e+03   8.7690312e+03   3.0285240e-01   5.0916952e-02
   8.7728344e+03   8.7795156e+03   3.0266871e-01   5.0898584e-02
   8.7838824e+03   8.7905625e+03   3.0248497e-01   5.0879859e-02
   8.7957578e+03   8.8024375e+03   3.0230118e-01   5.0861161e-02
   8.8179968e+03   8.8247188e+03   3.0211689e-01   5.0842036e-02
   8.8409882e+03   8.8477188e+03   3.0193308e-01   5.0819603e-02
   8.8728855e+03   8.8796875e+03   3.0174582e-01   5.0797066e-02
   8.8900691e+03   8.8968906e+03   3.0155118e-01   5.0772058e-02
   8.9046080e+03   8.9114219e+03   3.0135591e-01   5.0744580e-02
   8.9333404e+03   8.9401719e+03   3.0116018e-01   5.0716018e-02
   8.9590222e+03   8.9659062e+03   3.0096337e-01   5.0687231e-02
   8.9868484e+03   8.9937344e+03   3.0074832e-01   5.0675511e-02
   9.0130166e+03   9.0199219e+03   3.0052411e-01   5.0664137e-02
   9.0343225e+03   9.0412344e+03   3.0029679e-01   5.0654084e-02
   9.0568727e+03   9.0637812e+03   3.0006997e-01   5.0644337e-02
   9.0768919e+03   9.0838125e+03   2.9984271e-01   5.0635776e-02
   9.1016781e+03   9.1086250e+03   2.9961536e-01   5.0627410e-02
   9.1290326e+03   9.1359844e+03   2.9938800e-01   5.0619187e-02
   9.1621695e+03   9.1691562e+03   2.9916066e-01   5.0611377e-02
   9.1995512e+03   9.2065781e+03   2.9893324e-01   5.0603708e-02
   9.2367745e+03   9.2438438e+03   2.9870491e-01   5.0596135e-02
   9.2730699e+03   9.2801562e+03   2.9847586e-01   5.0588660e-02
   9.3056621e+03   9.3127812e+03   2.9824680e-01   5.0581304e-02
   9.3300827e+03   9.3372344e+03   2.9801775e-01   5.0574069e-02
   9.3472316e+03   9.3544062e+03   2.9778870e-01   5.0566950e-02
   9.3608537e+03   9.3680469e+03   2.9755964e-01   5.0559942e-02
   9.3745680e+03   9.3817500e+03   2.9733059e-01   5.0553042e-02
   9.3875297e+03   9.3947500e+03   2.9710153e-01   5.0546244e-02
   9.4112660e+03   9.4184844e+03   2.9687331e-01   5.0539562e-02
   9.4458838e+03   9.4531250e+03   2.9664667e-01   5.0533102e-02
   9.4761053e+03   9.4833750e+03   2.9642002e-01   5.0526759e-02
   9.4985544e+03   9.5058594e+03   2.9619337e-01   5.0520521e-02
   9.5200367e+03   9.5273438e+03   2.9596665e-01   5.0514381e-02
   9.5418991e+03   9.5492188e+03   2.9573969e-01   5.0508316e-02
   9.5576203e+03   9.5649375e+03   2.9551274e-01   5.0502337e-02
   9.5708573e+03   9.5781719e+03   2.9528579e-01   5.0496443e-02
   9.5835521e+03   9.5908750e+03   2.9505885e-01   5.0490632e-02
   9.5961190e+03   9.6034688e+03   2.9483190e-01   5.0484903e-02
   9.6083714e+03   9.6157344e+03   2.9460496e-01   5.0479257e-02
   9.6386683e+03   9.6460156e+03   2.9437837e-01   5.0470683e-02
   9.6735170e+03   9.6808594e+03   2.9415058e-01   5.0461685e-02
   9.7091460e+03   9.7165156e+03   2.9392297e-01   5.0453794e-02
   9.7429019e+03   9.7502656e+03   2.9369548e-01   5.0446493e-02
   9.7716953e+03   9.7790625e+03   2.9346809e-01   5.0439566e-02
   9.8036820e+03   9.8110625e+03   2.9324019e-01   5.0432875e-02
   9.8265700e+03   9.8339844e+03   2.9301246e-01   5.0426397e-02
   9.8511087e+03   9.8585156e+03   2.9278328e-01   5.0419934e-02
   9.8876154e+03   9.8950312e+03   2.9255281e-01   5.0413373e-02
   9.9217058e+03   9.9291094e+03   2.9232242e-01   5.0406926e-02
   9.9449400e+03   9.9523594e+03   2.9209221e-01   5.0400613e-02
   9.9614530e+03   9.9688750e+03   2.9186216e-01   5.0394447e-02
   9.9770653e+03   9.9844844e+03   2.9163188e-01   5.0388405e-02
   9.9980411e+03   1.0005469e+04   2.9139203e-01   5.0380518e-02
   1.0011341e+04   1.0018781e+04   2.9115213e-01   5.0372672e-02
   1.0023369e+04   1.0030812e+04   2.9091213e-01   5.0365586e-02
   1.0034874e+04   1.0042312e+04   2.9067204e-01   5.0359351e-02
   1.0047033e+04   1.0054469e+04   2.9043185e-01   5.0353998e-02
   1.0066617e+04   1.0074078e+04   2.9019326e-01   5.0347811e-02
   1.0079424e+04   1.0086875e+04   2.8995288e-01   5.0340647e-02
   1.0098295e+04   1.0105750e+04   2.8971366e-01   5.0334058e-02
   1.0122628e+04   1.0130094e+04   2.8947482e-01   5.0327810e-02
   1.0152931e+04   1.0160406e+04   2.8923415e-01   5.0321478e-02
   1.0186741e+04   1.0194219e+04   2.8899409e-01   5.0315452e-02
   1.0222975e+04   1.0230469e+04   2.8875426e-01   5.0309575e-02
   1.0253659e+04   1.0261156e+04   2.8851454e-01   5.0303847e-02
   1.0281764e+04   1.0289266e+04   2.8827508e-01   5.0298244e-02
   1.0310902e+04   1.0318406e+04   2.8803619e-01   5.0292795e-02
   1.0346854e+04   1.0354359e+04   2.8780065e-01   5.0287637e-02
   1.0378298e+04   1.0385812e+04   2.8756663e-01   5.0282703e-02
   1.0400379e+04   1.0407891e+04   2.8733276e-01   5.0277903e-02
   1.0417277e+04   1.0424844e+04   2.8709906e-01   5.0273228e-02
   1.0447669e+04   1.0455250e+04   2.8686725e-01   5.0268955e-02
   1.0478402e+04   1.0485984e+04   2.8663550e-01   5.0264651e-02
   1.0492742e+04   1.0500328e+04   2.8640409e-01   5.0260421e-02
   1.0511627e+04   1.0519203e+04   2.8617278e-01   5.0256437e-02
   1.0528071e+04   1.0535672e+04   2.8594164e-01   5.0252592e-02
   1.0544905e+04   1.0552500e+04   2.8571058e-01   5.0248964e-02
   1.0560232e+04   1.0567828e+04   2.8547919e-01   5.0245396e-02
   1.0574222e+04   1.0581812e+04   2.8524787e-01   5.0242123e-02
   1.0587012e+04   1.0594625e+04   2.8501658e-01   5.0239307e-02
   1.0599434e+04   1.0607047e+04   2.8478532e-01   5.0237015e-02
   1.0611717e+04   1.0619328e+04   2.8455405e-01   5.0235265e-02
   1.0623641e+04   1.0631250e+04   2.8432277e-01   5.0234041e-02
   1.0635734e+04   1.0643344e+04   2.8409130e-01   5.0233213e-02
   1.0647348e+04   1.0654969e+04   2.8385975e-01   5.0232689e-02
   1.0659055e+04   1.0666781e+04   2.8362815e-01   5.0232521e-02
   1.0670893e+04   1.0678625e+04   2.8339652e-01   5.0232667e-02
   1.0688038e+04   1.0695781e+04   2.8316479e-01   5.0233070e-02
   1.0702990e+04   1.0710766e+04   2.8293281e-01   5.0233682e-02
   1.0716264e+04   1.0724031e+04   2.8270074e-01   5.0234438e-02
   1.0729811e+04   1.0737578e+04   2.8246860e-01   5.0235267e-02
   1.0743784e+04   1.0751562e+04   2.8223637e-01   5.0236114e-02
   1.0760906e+04   1.0768703e+04   2.8200403e-01   5.0236936e-02
   1.0790304e+04   1.0798109e+04   2.8177140e-01   5.0237747e-02
   1.0802532e+04   1.0810328e+04   2.8153792e-01   5.0239008e-02
   1.0817734e+04   1.0825531e+04   2.8130437e-01   5.0240391e-02
   1.0846178e+04   1.0854016e+04   2.8107141e-01   5.0239564e-02
   1.0867478e+04   1.0875328e+04   2.8083855e-01   5.0238744e-02
   1.0884434e+04   1.0892312e+04   2.8060589e-01   5.0236686e-02
   1.0913195e+04   1.0921078e+04   2.8037324e-01   5.0235054e-02
   1.0932628e+04   1.0940531e+04   2.8014188e-01   5.0232809e-02
   1.0962022e+04   1.0969969e+04   2.7991052e-01   5.0231073e-02
   1.0980730e+04   1.0988672e+04   2.7967951e-01   5.0229769e-02
   1.1003940e+04   1.1011875e+04   2.7944840e-01   5.0228388e-02
   1.1027152e+04   1.1035109e+04   2.7921721e-01   5.0226989e-02
   1.1051355e+04   1.1059344e+04   2.7898590e-01   5.0225642e-02
   1.1073530e+04   1.1081516e+04   2.7875407e-01   5.0224310e-02
   1.1095655e+04   1.1103656e+04   2.7852185e-01   5.0222990e-02
   1.1116779e+04   1.1124781e+04   2.7828953e-01   5.0221724e-02
   1.1133023e+04   1.1141031e+04   2.7805718e-01   5.0220979e-02
   1.1150015e+04   1.1158016e+04   2.7782791e-01   5.0221051e-02
   1.1162854e+04   1.1170859e+04   2.7759966e-01   5.0222291e-02
   1.1176096e+04   1.1184094e+04   2.7737132e-01   5.0223869e-02
   1.1197427e+04   1.1205422e+04   2.7714188e-01   5.0225281e-02
   1.1209610e+04   1.1217625e+04   2.7690899e-01   5.0224219e-02
   1.1221535e+04   1.1229562e+04   2.7667598e-01   5.0222053e-02
   1.1234043e+04   1.1242109e+04   2.7644284e-01   5.0219611e-02
   1.1256716e+04   1.1264781e+04   2.7620765e-01   5.0216879e-02
   1.1273472e+04   1.1281547e+04   2.7595874e-01   5.0204389e-02
   1.1292588e+04   1.1300688e+04   2.7570953e-01   5.0187427e-02
   1.1313949e+04   1.1322047e+04   2.7546010e-01   5.0173951e-02
   1.1335952e+04   1.1344047e+04   2.7521065e-01   5.0161492e-02
   1.1361706e+04   1.1369797e+04   2.7496100e-01   5.0150106e-02
   1.1375668e+04   1.1383766e+04   2.7471095e-01   5.0142466e-02
   1.1390206e+04   1.1398297e+04   2.7446080e-01   5.0137880e-02
   1.1409694e+04   1.1417812e+04   2.7421054e-01   5.0135702e-02
   1.1426735e+04   1.1434859e+04   2.7396019e-01   5.0135219e-02
   1.1445383e+04   1.1453531e+04   2.7370984e-01   5.0136394e-02
   1.1462250e+04   1.1470375e+04   2.7345983e-01   5.0139619e-02
   1.1476100e+04   1.1484250e+04   2.7320975e-01   5.0144455e-02
   1.1490449e+04   1.1498594e+04   2.7295960e-01   5.0150430e-02
   1.1504501e+04   1.1512656e+04   2.7270933e-01   5.0157166e-02
   1.1520336e+04   1.1528500e+04   2.7246359e-01   5.0165012e-02
   1.1536251e+04   1.1544422e+04   2.7222625e-01   5.0176968e-02
   1.1549884e+04   1.1558062e+04   2.7198874e-01   5.0190514e-02
   1.1570134e+04   1.1578312e+04   2.7175097e-01   5.0203026e-02
   1.1585509e+04   1.1593703e+04   2.7151289e-01   5.0210643e-02
   1.1606302e+04   1.1614500e+04   2.7127473e-01   5.0216054e-02
   1.1628882e+04   1.1637125e+04   2.7103658e-01   5.0217630e-02
   1.1652106e+04   1.1660344e+04   2.7079897e-01   5.0219206e-02
   1.1678728e+04   1.1686984e+04   2.7055805e-01   5.0222699e-02
   1.1697341e+04   1.1705625e+04   2.7031670e-01   5.0227989e-02
   1.1712365e+04   1.1720672e+04   2.7007538e-01   5.0233266e-02
   1.1738161e+04   1.1746469e+04   2.6983440e-01   5.0236656e-02
   1.1759250e+04   1.1767578e+04   2.6958924e-01   5.0244798e-02
   1.1775228e+04   1.1783562e+04   2.6935634e-01   5.0247082e-02
   1.1789570e+04   1.1797922e+04   2.6912361e-01   5.0241019e-02
   1.1804882e+04   1.1813234e+04   2.6889082e-01   5.0232699e-02
   1.1827136e+04   1.1835453e+04   2.6865649e-01   5.0223734e-02
   1.1849432e+04   1.1857750e+04   2.6842058e-01   5.0215523e-02
   1.1871094e+04   1.1879438e+04   2.6818568e-01   5.0209639e-02
   1.1902904e+04   1.1911266e+04   2.6796927e-01   5.0211430e-02
   1.1925584e+04   1.1933953e+04   2.6775905e-01   5.0216662e-02
   1.1944126e+04   1.1952516e+04   2.6754874e-01   5.0223222e-02
   1.1958960e+04   1.1967375e+04   2.6733757e-01   5.0231600e-02
   1.1974727e+04   1.1983141e+04   2.6712973e-01   5.0239444e-02
   1.1986707e+04   1.1995125e+04   2.6692320e-01   5.0245116e-02
   1.1998570e+04   1.2007031e+04   2.6671674e-01   5.0250359e-02
   1.2010418e+04   1.2018875e+04   2.6651035e-01   5.0255518e-02
   1.2022049e+04   1.2030500e+04   2.6630404e-01   5.0260678e-02
   1.2035367e+04   1.2043812e+04   2.6609425e-01   5.0265618e-02
   1.2047237e+04   1.2055672e+04   2.6588083e-01   5.0269848e-02
   1.2059869e+04   1.2068312e+04   2.6566743e-01   5.0273984e-02
   1.2081846e+04   1.2090312e+04   2.6545414e-01   5.0278065e-02
   1.2093617e+04   1.2102109e+04   2.6524116e-01   5.0281323e-02
   1.2106329e+04   1.2114812e+04   2.6502816e-01   5.0284256e-02
   1.2119350e+04   1.2127844e+04   2.6481500e-01   5.0287027e-02
   1.2139061e+04   1.2147562e+04   2.6460208e-01   5.0289835e-02
   1.2152204e+04   1.2160703e+04   2.6438983e-01   5.0292249e-02
   1.2165050e+04   1.2173547e+04   2.6417762e-01   5.0294706e-02
   1.2178533e+04   1.2187062e+04   2.6396528e-01   5.0297435e-02
   1.2190979e+04   1.2199531e+04   2.6375281e-01   5.0300508e-02
   1.2203474e+04   1.2212016e+04   2.6354037e-01   5.0304090e-02
   1.2216264e+04   1.2224859e+04   2.6332798e-01   5.0308177e-02
   1.2229458e+04   1.2238047e+04   2.6311563e-01   5.0312732e-02
   1.2241923e+04   1.2250531e+04   2.6290331e-01   5.0317717e-02
   1.2254176e+04   1.2262781e+04   2.6269101e-01   5.0323118e-02
   1.2266691e+04   1.2275312e+04   2.6247874e-01   5.0328890e-02
   1.2281320e+04   1.2289953e+04   2.6226651e-01   5.0334954e-02
   1.2304720e+04   1.2313359e+04   2.6205473e-01   5.0340978e-02
   1.2317683e+04   1.2326328e+04   2.6184341e-01   5.0346135e-02
   1.2336262e+04   1.2344922e+04   2.6163201e-01   5.0351086e-02
   1.2354929e+04   1.2363594e+04   2.6141852e-01   5.0354756e-02
   1.2369969e+04   1.2378625e+04   2.6120494e-01   5.0356947e-02
   1.2382040e+04   1.2390719e+04   2.6099499e-01   5.0358758e-02
   1.2394171e+04   1.2402844e+04   2.6078505e-01   5.0361388e-02
   1.2406116e+04   1.2414812e+04   2.6057511e-01   5.0364626e-02
   1.2418497e+04   1.2427188e+04   2.6036518e-01   5.0368405e-02
   1.2434276e+04   1.2442984e+04   2.6015523e-01   5.0372618e-02
   1.2456739e+04   1.2465438e+04   2.5994478e-01   5.0375939e-02
   1.2468867e+04   1.2477594e+04   2.5973395e-01   5.0375709e-02
   1.2481528e+04   1.2490281e+04   2.5952314e-01   5.0374919e-02
   1.2494513e+04   1.2503281e+04   2.5931237e-01   5.0374786e-02
   1.2508980e+04   1.2517750e+04   2.5910157e-01   5.0375771e-02
   1.2534282e+04   1.2543109e+04   2.5888985e-01   5.0376782e-02
   1.2550887e+04   1.2559719e+04   2.5867797e-01   5.0376112e-02
   1.2575400e+04   1.2584250e+04   2.5846489e-01   5.0373750e-02
   1.2592671e+04   1.2601516e+04   2.5825164e-01   5.0369062e-02
   1.2607130e+04   1.2615984e+04   2.5803863e-01   5.0367279e-02
   1.2627869e+04   1.2636750e+04   2.5782528e-01   5.0368111e-02
   1.2649723e+04   1.2658594e+04   2.5760876e-01   5.0368337e-02
   1.2683421e+04   1.2692312e+04   2.5738473e-01   5.0365850e-02
   1.2712259e+04   1.2721203e+04   2.5715195e-01   5.0342700e-02
   1.2745236e+04   1.2754188e+04   2.5691911e-01   5.0317394e-02
   1.2770352e+04   1.2779344e+04   2.5668798e-01   5.0310469e-02
   1.2794657e+04   1.2803656e+04   2.5645726e-01   5.0317572e-02
   1.2818393e+04   1.2827406e+04   2.5622630e-01   5.0333856e-02
   1.2852147e+04   1.2861219e+04   2.5599518e-01   5.0357471e-02
   1.2884057e+04   1.2893125e+04   2.5576418e-01   5.0388591e-02
   1.2915836e+04   1.2924906e+04   2.5553649e-01   5.0420299e-02
   1.2947129e+04   1.2956234e+04   2.5530697e-01   5.0444058e-02
   1.2962282e+04   1.2971406e+04   2.5507673e-01   5.0468460e-02
   1.2993960e+04   1.3003109e+04   2.5484636e-01   5.0492001e-02
   1.3018568e+04   1.3027734e+04   2.5461526e-01   5.0511659e-02
   1.3035933e+04   1.3045125e+04   2.5438037e-01   5.0527611e-02
   1.3054056e+04   1.3063297e+04   2.5414540e-01   5.0542382e-02
   1.3069354e+04   1.3078609e+04   2.5391032e-01   5.0557162e-02
   1.3091880e+04   1.3101156e+04   2.5367514e-01   5.0572267e-02
   1.3113020e+04   1.3122328e+04   2.5344010e-01   5.0587184e-02
   1.3131166e+04   1.3140531e+04   2.5320502e-01   5.0601598e-02
   1.3147585e+04   1.3156969e+04   2.5296990e-01   5.0615404e-02
   1.3164278e+04   1.3173641e+04   2.5273637e-01   5.0628426e-02
   1.3177926e+04   1.3187297e+04   2.5251090e-01   5.0637657e-02
   1.3194439e+04   1.3203828e+04   2.5228546e-01   5.0645710e-02
   1.3211712e+04   1.3221109e+04   2.5206054e-01   5.0654484e-02
   1.3228135e+04   1.3237531e+04   2.5183563e-01   5.0664198e-02
   1.3243869e+04   1.3253266e+04   2.5161071e-01   5.0674726e-02
   1.3257962e+04   1.3267375e+04   2.5138577e-01   5.0685846e-02
   1.3271607e+04   1.3281016e+04   2.5116080e-01   5.0697226e-02
   1.3286431e+04   1.3295859e+04   2.5093579e-01   5.0708519e-02
   1.3305520e+04   1.3314938e+04   2.5071071e-01   5.0719632e-02
   1.3322320e+04   1.3331781e+04   2.5048557e-01   5.0730979e-02
   1.3337954e+04   1.3347422e+04   2.5026038e-01   5.0741742e-02
   1.3353037e+04   1.3362500e+04   2.5003517e-01   5.0751666e-02
   1.3368528e+04   1.3378000e+04   2.4980995e-01   5.0760755e-02
   1.3390255e+04   1.3399734e+04   2.4958569e-01   5.0768575e-02
   1.3405358e+04   1.3414844e+04   2.4936276e-01   5.0773388e-02
   1.3427631e+04   1.3437125e+04   2.4913893e-01   5.0778239e-02
   1.3448392e+04   1.3457875e+04   2.4891434e-01   5.0785219e-02
   1.3479189e+04   1.3488688e+04   2.4870254e-01   5.0790406e-02
   1.3506899e+04   1.3516438e+04   2.4849105e-01   5.0793170e-02
   1.3537365e+04   1.3546906e+04   2.4826679e-01   5.0802374e-02
   1.3572799e+04   1.3582328e+04   2.4805857e-01   5.0812266e-02
   1.3585620e+04   1.3595172e+04   2.4784803e-01   5.0824028e-02
   1.3598468e+04   1.3608031e+04   2.4763746e-01   5.0836573e-02
   1.3615052e+04   1.3624625e+04   2.4742708e-01   5.0849066e-02
   1.3630367e+04   1.3639969e+04   2.4721708e-01   5.0860442e-02
   1.3649804e+04   1.3659406e+04   2.4700881e-01   5.0870152e-02
   1.3678145e+04   1.3687750e+04   2.4679944e-01   5.0879697e-02
   1.3697397e+04   1.3707047e+04   2.4659144e-01   5.0889078e-02
   1.3715943e+04   1.3725609e+04   2.4638388e-01   5.0899105e-02
   1.3744474e+04   1.3754141e+04   2.4617582e-01   5.0909596e-02
   1.3757074e+04   1.3766766e+04   2.4596815e-01   5.0920697e-02
   1.3772727e+04   1.3782438e+04   2.4576054e-01   5.0932342e-02
   1.3789769e+04   1.3799469e+04   2.4555320e-01   5.0944208e-02
   1.3802944e+04   1.3812625e+04   2.4534632e-01   5.0955337e-02
   1.3814996e+04   1.3824672e+04   2.4513949e-01   5.0966368e-02
   1.3828075e+04   1.3837766e+04   2.4493270e-01   5.0977585e-02
   1.3840610e+04   1.3850297e+04   2.4472597e-01   5.0988966e-02
   1.3855014e+04   1.3864703e+04   2.4451865e-01   5.1000249e-02
   1.3867839e+04   1.3877531e+04   2.4431124e-01   5.1011517e-02
   1.3880779e+04   1.3890500e+04   2.4410390e-01   5.1022595e-02
   1.3894063e+04   1.3903781e+04   2.4389654e-01   5.1033268e-02
   1.3906776e+04   1.3916500e+04   2.4368925e-01   5.1043519e-02
   1.3927613e+04   1.3937281e+04   2.4348187e-01   5.1053358e-02
   1.3944739e+04   1.3954438e+04   2.4327411e-01   5.1062715e-02
   1.3958078e+04   1.3967797e+04   2.4306641e-01   5.1071718e-02
   1.3971134e+04   1.3980891e+04   2.4285881e-01   5.1080471e-02
   1.3995130e+04   1.4004875e+04   2.4265512e-01   5.1086629e-02
   1.4014828e+04   1.4024609e+04   2.4245191e-01   5.1091704e-02
   1.4032707e+04   1.4042484e+04   2.4224891e-01   5.1098353e-02
   1.4061967e+04   1.4071750e+04   2.4204168e-01   5.1108101e-02
   1.4075455e+04   1.4085234e+04   2.4182703e-01   5.1121887e-02
   1.4096130e+04   1.4105969e+04   2.4161222e-01   5.1136902e-02
   1.4114568e+04   1.4124438e+04   2.4139702e-01   5.1151564e-02
   1.4128276e+04   1.4138172e+04   2.4118235e-01   5.1164815e-02
   1.4144455e+04   1.4154344e+04   2.4096752e-01   5.1176698e-02
   1.4160145e+04   1.4170031e+04   2.4075232e-01   5.1186062e-02
   1.4179439e+04   1.4189359e+04   2.4053720e-01   5.1195141e-02
   1.4209839e+04   1.4219797e+04   2.4032227e-01   5.1204877e-02
   1.4225939e+04   1.4235906e+04   2.4010785e-01   5.1215533e-02
   1.4242434e+04   1.4252406e+04   2.3989347e-01   5.1226996e-02
   1.4272242e+04   1.4282234e+04   2.3967876e-01   5.1239095e-02
   1.4292588e+04   1.4302594e+04   2.3946142e-01   5.1251425e-02
   1.4316407e+04   1.4326406e+04   2.3924474e-01   5.1263492e-02
   1.4348603e+04   1.4358641e+04   2.3901549e-01   5.1267348e-02
   1.4379661e+04   1.4389688e+04   2.3878067e-01   5.1259128e-02
   1.4413251e+04   1.4423328e+04   2.3854512e-01   5.1264234e-02
   1.4443356e+04   1.4453422e+04   2.3830638e-01   5.1293536e-02
   1.4477423e+04   1.4487531e+04   2.3806400e-01   5.1336903e-02
   1.4496637e+04   1.4506781e+04   2.3782250e-01   5.1386264e-02
   1.4514411e+04   1.4524578e+04   2.3758725e-01   5.1430991e-02
   1.4530622e+04   1.4540812e+04   2.3735314e-01   5.1468594e-02
   1.4546333e+04   1.4556547e+04   2.3711905e-01   5.1501138e-02
   1.4566270e+04   1.4576500e+04   2.3688495e-01   5.1530888e-02
   1.4590058e+04   1.4600312e+04   2.3665309e-01   5.1555762e-02
   1.4614048e+04   1.4624328e+04   2.3642307e-01   5.1576155e-02
   1.4642492e+04   1.4652781e+04   2.3619547e-01   5.1596759e-02
   1.4674843e+04   1.4685125e+04   2.3596641e-01   5.1621317e-02
   1.4692228e+04   1.4702531e+04   2.3573456e-01   5.1650791e-02
   1.4720406e+04   1.4730719e+04   2.3550523e-01   5.1676974e-02
   1.4736195e+04   1.4746516e+04   2.3527712e-01   5.1697736e-02
   1.4751389e+04   1.4761703e+04   2.3504885e-01   5.1717937e-02
   1.4774318e+04   1.4784641e+04   2.3481888e-01   5.1738718e-02
   1.4789981e+04   1.4800312e+04   2.3458769e-01   5.1759756e-02
   1.4809791e+04   1.4820125e+04   2.3435640e-01   5.1779633e-02
   1.4830174e+04   1.4840516e+04   2.3412565e-01   5.1797687e-02
   1.4845397e+04   1.4855766e+04   2.3389616e-01   5.1813354e-02
   1.4860904e+04   1.4871266e+04   2.3366667e-01   5.1827203e-02
   1.4875923e+04   1.4886281e+04   2.3343719e-01   5.1839499e-02
   1.4890956e+04   1.4901328e+04   2.3320769e-01   5.1850212e-02
   1.4906314e+04   1.4916688e+04   2.3297820e-01   5.1859472e-02
   1.4921506e+04   1.4931922e+04   2.3274871e-01   5.1867566e-02
   1.4946536e+04   1.4956969e+04   2.3251707e-01   5.1874986e-02
   1.4971248e+04   1.4981719e+04   2.3228366e-01   5.1882397e-02
   1.4989355e+04   1.4999844e+04   2.3204748e-01   5.1887888e-02


==> data/deblurring/bilevelDeblurFEFB128.txt <==
   time   cputime   alphaDiff   uDiff
   1.3074920e+02   5.9189062e+02   6.3609770e-01   5.7506757e-02
   2.1366806e+02   1.1703750e+03   6.3578961e-01   5.7506379e-02
   2.9844561e+02   1.7664688e+03   6.3548140e-01   5.7505320e-02
   3.8306712e+02   2.3541094e+03   6.3517316e-01   5.7503852e-02
   4.6687131e+02   2.9484531e+03   6.3486497e-01   5.7502138e-02
   5.4864624e+02   3.5343438e+03   6.3455686e-01   5.7500272e-02
   6.3341502e+02   4.1203750e+03   6.3424864e-01   5.7498307e-02
   7.1793926e+02   4.7048438e+03   6.3394041e-01   5.7496274e-02
   7.9948076e+02   5.2880938e+03   6.3363214e-01   5.7494189e-02
   8.8619958e+02   5.8777656e+03   6.3332409e-01   5.7492064e-02
   9.7277774e+02   6.4684531e+03   6.3301638e-01   5.7489905e-02
   1.0560845e+03   7.0420781e+03   6.3270865e-01   5.7487714e-02
   1.1441821e+03   7.6272969e+03   6.3240094e-01   5.7485494e-02
   1.2319951e+03   8.2234531e+03   6.3209328e-01   5.7483247e-02
   1.3191975e+03   8.8072500e+03   6.3178562e-01   5.7480973e-02
   1.4018245e+03   9.3915938e+03   6.3147809e-01   5.7478672e-02
   1.4834363e+03   9.9778906e+03   6.3117045e-01   5.7476346e-02
   1.5647360e+03   1.0562922e+04   6.3086267e-01   5.7473993e-02
   1.6452991e+03   1.1140797e+04   6.3055467e-01   5.7471615e-02
   1.7282106e+03   1.1725531e+04   6.3024668e-01   5.7469212e-02
   1.8137410e+03   1.2315984e+04   6.2993870e-01   5.7466783e-02
   1.8978498e+03   1.2902453e+04   6.2963051e-01   5.7464328e-02
   1.9846183e+03   1.3499250e+04   6.2932222e-01   5.7461849e-02
   2.0701825e+03   1.4088250e+04   6.2901394e-01   5.7459344e-02
   2.1584852e+03   1.4684203e+04   6.2870563e-01   5.7456813e-02


==> data/deblurring/bilevelDeblurFEFB32.txt <==
   time   cputime   alphaDiff   uDiff
   2.3502118e+01   2.3390625e+01   4.0532933e-01   5.7655434e-02
   4.2113946e+01   1.2182812e+02   4.0522644e-01   5.7658784e-02
   6.0673766e+01   2.1757812e+02   4.0512423e-01   5.7660849e-02
   7.9168441e+01   3.1407812e+02   4.0502279e-01   5.7661784e-02
   9.7757057e+01   4.0814062e+02   4.0492208e-01   5.7661641e-02
   1.1630284e+02   5.0734375e+02   4.0482196e-01   5.7660439e-02
   1.3499631e+02   6.0339062e+02   4.0472257e-01   5.7658192e-02
   1.5359720e+02   6.9864062e+02   4.0462386e-01   5.7654913e-02
   1.7204803e+02   7.9585938e+02   4.0452587e-01   5.7650611e-02
   1.9029264e+02   8.8910938e+02   4.0442861e-01   5.7645296e-02
   2.0898063e+02   9.8629688e+02   4.0433209e-01   5.7638977e-02
   2.2706837e+02   1.0802969e+03   4.0423638e-01   5.7631663e-02
   2.4511735e+02   1.1749219e+03   4.0414243e-01   5.7623353e-02
   2.6323174e+02   1.2717031e+03   4.0404835e-01   5.7614059e-02
   2.8146881e+02   1.3704375e+03   4.0395450e-01   5.7603785e-02
   2.9917836e+02   1.4611875e+03   4.0386113e-01   5.7592524e-02
   3.1687902e+02   1.5517031e+03   4.0376830e-01   5.7580257e-02
   3.3446191e+02   1.6427344e+03   4.0367622e-01   5.7566990e-02
   3.5198984e+02   1.7341406e+03   4.0358537e-01   5.7552734e-02
   3.6940583e+02   1.8250156e+03   4.0349548e-01   5.7537497e-02
   3.8687315e+02   1.9158125e+03   4.0340611e-01   5.7521297e-02
   4.0417995e+02   2.0053594e+03   4.0331715e-01   5.7504179e-02
   4.2121952e+02   2.0925625e+03   4.0322870e-01   5.7486155e-02
   4.3833423e+02   2.1827500e+03   4.0314059e-01   5.7467203e-02
   4.5533791e+02   2.2745469e+03   4.0305065e-01   5.7447352e-02
   4.7158864e+02   2.3593281e+03   4.0296126e-01   5.7426608e-02
   4.8819696e+02   2.4439531e+03   4.0287271e-01   5.7404977e-02
   5.0441260e+02   2.5294219e+03   4.0278483e-01   5.7382458e-02
   5.2082030e+02   2.6146094e+03   4.0269774e-01   5.7359069e-02
   5.3696824e+02   2.6974062e+03   4.0261119e-01   5.7334821e-02
   5.5220518e+02   2.7766406e+03   4.0252527e-01   5.7309637e-02
   5.6761264e+02   2.8572656e+03   4.0244093e-01   5.7283352e-02
   5.8316906e+02   2.9376094e+03   4.0235612e-01   5.7255986e-02
   5.9886110e+02   3.0202344e+03   4.0225535e-01   5.7227514e-02
   6.1435701e+02   3.1009844e+03   4.0215420e-01   5.7197919e-02
   6.2979190e+02   3.1807188e+03   4.0205414e-01   5.7167256e-02
   6.4523458e+02   3.2611250e+03   4.0195483e-01   5.7135559e-02
   6.6026879e+02   3.3402500e+03   4.0185622e-01   5.7102864e-02
   6.7477872e+02   3.4155938e+03   4.0175738e-01   5.7069187e-02
   6.8925523e+02   3.4902344e+03   4.0165902e-01   5.7034492e-02
   7.0341209e+02   3.5642344e+03   4.0156115e-01   5.6998780e-02
   7.1787496e+02   3.6383438e+03   4.0146415e-01   5.6962051e-02
   7.3183237e+02   3.7121250e+03   4.0136834e-01   5.6924318e-02
   7.4557762e+02   3.7822812e+03   4.0127345e-01   5.6885614e-02
   7.5905400e+02   3.8527500e+03   4.0117936e-01   5.6845964e-02
   7.7289726e+02   3.9246875e+03   4.0108582e-01   5.6805379e-02
   7.8653357e+02   3.9939219e+03   4.0099203e-01   5.6763875e-02
   8.0026567e+02   4.0649531e+03   4.0089689e-01   5.6721676e-02
   8.1355503e+02   4.1351875e+03   4.0080405e-01   5.6678864e-02
   8.2654436e+02   4.2013594e+03   4.0071325e-01   5.6635293e-02
   8.3940249e+02   4.2664062e+03   4.0062209e-01   5.6590985e-02
   8.5194944e+02   4.3317188e+03   4.0053086e-01   5.6545958e-02
   8.6475226e+02   4.3974219e+03   4.0043933e-01   5.6500238e-02
   8.7702142e+02   4.4628906e+03   4.0034447e-01   5.6453976e-02
   8.8958411e+02   4.5293281e+03   4.0024755e-01   5.6407268e-02
   9.0192113e+02   4.5918594e+03   4.0014900e-01   5.6359966e-02
   9.1416102e+02   4.6563438e+03   4.0005081e-01   5.6311979e-02
   9.2636777e+02   4.7194844e+03   3.9995304e-01   5.6263303e-02
   9.3850464e+02   4.7824844e+03   3.9985508e-01   5.6213941e-02
   9.5064525e+02   4.8452031e+03   3.9975688e-01   5.6163893e-02
   9.6242997e+02   4.9059219e+03   3.9965926e-01   5.6113081e-02
   9.7388267e+02   4.9650312e+03   3.9956223e-01   5.6061539e-02
   9.8556896e+02   5.0249062e+03   3.9946589e-01   5.6009304e-02
   9.9708168e+02   5.0859219e+03   3.9937001e-01   5.5956362e-02
   1.0082360e+03   5.1424844e+03   3.9927461e-01   5.5902710e-02
   1.0195054e+03   5.2023125e+03   3.9917821e-01   5.5848426e-02
   1.0306739e+03   5.2597188e+03   3.9908220e-01   5.5793572e-02
   1.0418818e+03   5.3183281e+03   3.9898438e-01   5.5738387e-02
   1.0531675e+03   5.3777188e+03   3.9888589e-01   5.5682925e-02
   1.0641424e+03   5.4346406e+03   3.9878716e-01   5.5627198e-02
   1.0756329e+03   5.4950938e+03   3.9868141e-01   5.5571083e-02
   1.0874084e+03   5.5572969e+03   3.9857488e-01   5.5514301e-02
   1.0992550e+03   5.6202812e+03   3.9846793e-01   5.5456916e-02
   1.1110242e+03   5.6829844e+03   3.9836282e-01   5.5399012e-02
   1.1226235e+03   5.7418125e+03   3.9825709e-01   5.5340681e-02
   1.1341171e+03   5.8008438e+03   3.9815030e-01   5.5281818e-02
   1.1451884e+03   5.8582344e+03   3.9804546e-01   5.5222138e-02
   1.1564640e+03   5.9156875e+03   3.9793992e-01   5.5161603e-02
   1.1677347e+03   5.9727969e+03   3.9783615e-01   5.5100260e-02
   1.1785467e+03   6.0292344e+03   3.9773236e-01   5.5038231e-02
   1.1892026e+03   6.0838438e+03   3.9762543e-01   5.4975777e-02
   1.2001353e+03   6.1410938e+03   3.9751783e-01   5.4913359e-02
   1.2109132e+03   6.1973906e+03   3.9741294e-01   5.4851246e-02
   1.2215603e+03   6.2519688e+03   3.9730863e-01   5.4789763e-02
   1.2325060e+03   6.3090000e+03   3.9720408e-01   5.4729050e-02
   1.2434852e+03   6.3653906e+03   3.9709956e-01   5.4669278e-02
   1.2548596e+03   6.4249688e+03   3.9699540e-01   5.4610464e-02
   1.2661788e+03   6.4846250e+03   3.9689128e-01   5.4552562e-02
   1.2783300e+03   6.5466719e+03   3.9678710e-01   5.4495570e-02
   1.2895855e+03   6.6052344e+03   3.9668307e-01   5.4439494e-02
   1.3009583e+03   6.6659688e+03   3.9657886e-01   5.4384354e-02
   1.3122625e+03   6.7244531e+03   3.9647400e-01   5.4330188e-02
   1.3237357e+03   6.7838906e+03   3.9636845e-01   5.4277070e-02
   1.3352007e+03   6.8458125e+03   3.9626258e-01   5.4224981e-02
   1.3468346e+03   6.9068750e+03   3.9615661e-01   5.4173909e-02
   1.3584509e+03   6.9651562e+03   3.9605077e-01   5.4123849e-02
   1.3698334e+03   7.0252969e+03   3.9594447e-01   5.4074787e-02
   1.3814667e+03   7.0850000e+03   3.9583828e-01   5.4026702e-02
   1.3932941e+03   7.1470938e+03   3.9573278e-01   5.3979505e-02
   1.4050560e+03   7.2058438e+03   3.9562728e-01   5.3933131e-02
   1.4167118e+03   7.2662344e+03   3.9552130e-01   5.3887546e-02
   1.4284983e+03   7.3280781e+03   3.9541344e-01   5.3842648e-02
   1.4401633e+03   7.3890469e+03   3.9530503e-01   5.3798395e-02
   1.4521635e+03   7.4496250e+03   3.9519640e-01   5.3754742e-02
   1.4641750e+03   7.5115938e+03   3.9508762e-01   5.3711683e-02
   1.4758851e+03   7.5730469e+03   3.9497816e-01   5.3669199e-02
   1.4877772e+03   7.6350469e+03   3.9486837e-01   5.3627245e-02
   1.4996346e+03   7.6972188e+03   3.9475796e-01   5.3585819e-02
   1.5115595e+03   7.7601875e+03   3.9464694e-01   5.3544906e-02
   1.5236030e+03   7.8244531e+03   3.9453570e-01   5.3504467e-02
   1.5353459e+03   7.8856094e+03   3.9442436e-01   5.3464498e-02
   1.5474929e+03   7.9476875e+03   3.9431299e-01   5.3424987e-02
   1.5595228e+03   8.0092656e+03   3.9420128e-01   5.3385957e-02
   1.5718170e+03   8.0723281e+03   3.9408881e-01   5.3347370e-02
   1.5841838e+03   8.1364531e+03   3.9397592e-01   5.3309193e-02
   1.5964366e+03   8.1987031e+03   3.9386287e-01   5.3271427e-02
   1.6087634e+03   8.2643906e+03   3.9375057e-01   5.3233976e-02
   1.6209920e+03   8.3295000e+03   3.9363879e-01   5.3196511e-02
   1.6329148e+03   8.3920938e+03   3.9352742e-01   5.3158925e-02
   1.6448428e+03   8.4536875e+03   3.9341622e-01   5.3121182e-02
   1.6565398e+03   8.5137812e+03   3.9330496e-01   5.3083284e-02
   1.6681673e+03   8.5735625e+03   3.9319254e-01   5.3045247e-02
   1.6798257e+03   8.6332969e+03   3.9308000e-01   5.3007090e-02
   1.6916110e+03   8.6955625e+03   3.9296763e-01   5.2968842e-02
   1.7036286e+03   8.7578906e+03   3.9285475e-01   5.2930554e-02
   1.7151689e+03   8.8180312e+03   3.9274183e-01   5.2892234e-02
   1.7268143e+03   8.8773125e+03   3.9262886e-01   5.2853889e-02
   1.7384510e+03   8.9399062e+03   3.9251577e-01   5.2815529e-02
   1.7501009e+03   9.0001094e+03   3.9240248e-01   5.2777167e-02
   1.7618041e+03   9.0616250e+03   3.9228835e-01   5.2738861e-02
   1.7739200e+03   9.1243281e+03   3.9217398e-01   5.2700666e-02
   1.7858474e+03   9.1869062e+03   3.9205945e-01   5.2662610e-02
   1.7977503e+03   9.2466875e+03   3.9194483e-01   5.2624741e-02
   1.8095403e+03   9.3090156e+03   3.9183001e-01   5.2587087e-02
   1.8212609e+03   9.3701562e+03   3.9171468e-01   5.2549676e-02
   1.8331473e+03   9.4329375e+03   3.9159643e-01   5.2512727e-02
   1.8451953e+03   9.4964688e+03   3.9147800e-01   5.2476356e-02
   1.8573318e+03   9.5598438e+03   3.9135941e-01   5.2440566e-02
   1.8691375e+03   9.6210469e+03   3.9124056e-01   5.2405363e-02
   1.8811229e+03   9.6843906e+03   3.9112131e-01   5.2370766e-02
   1.8928281e+03   9.7445000e+03   3.9100146e-01   5.2336809e-02
   1.9048179e+03   9.8056719e+03   3.9088019e-01   5.2303589e-02
   1.9167446e+03   9.8703594e+03   3.9075936e-01   5.2271150e-02
   1.9286249e+03   9.9315938e+03   3.9063870e-01   5.2239468e-02
   1.9406090e+03   9.9933438e+03   3.9052116e-01   5.2208396e-02
   1.9527934e+03   1.0058688e+04   3.9040355e-01   5.2177737e-02
   1.9651252e+03   1.0122516e+04   3.9028543e-01   5.2147429e-02
   1.9776645e+03   1.0188281e+04   3.9016731e-01   5.2117419e-02
   1.9900808e+03   1.0250344e+04   3.9004911e-01   5.2087704e-02
   2.0024164e+03   1.0315188e+04   3.8993093e-01   5.2058275e-02
   2.0146727e+03   1.0378688e+04   3.8981263e-01   5.2029132e-02
   2.0270028e+03   1.0444250e+04   3.8969438e-01   5.2000278e-02
   2.0395150e+03   1.0509125e+04   3.8957644e-01   5.1971713e-02
   2.0522889e+03   1.0574125e+04   3.8945764e-01   5.1943442e-02
   2.0645556e+03   1.0639562e+04   3.8933898e-01   5.1915477e-02
   2.0769493e+03   1.0703797e+04   3.8922097e-01   5.1887864e-02
   2.0891166e+03   1.0766969e+04   3.8910256e-01   5.1860584e-02
   2.1016247e+03   1.0831969e+04   3.8898395e-01   5.1833617e-02
   2.1139432e+03   1.0896797e+04   3.8886514e-01   5.1806965e-02
   2.1261743e+03   1.0959828e+04   3.8874627e-01   5.1780626e-02
   2.1386918e+03   1.1025438e+04   3.8862782e-01   5.1754581e-02
   2.1509559e+03   1.1087531e+04   3.8850938e-01   5.1728798e-02
   2.1632271e+03   1.1150953e+04   3.8839076e-01   5.1703279e-02
   2.1756336e+03   1.1216578e+04   3.8827189e-01   5.1678039e-02
   2.1879719e+03   1.1278391e+04   3.8815307e-01   5.1653088e-02
   2.2003510e+03   1.1341500e+04   3.8803439e-01   5.1628420e-02
   2.2126092e+03   1.1405297e+04   3.8791559e-01   5.1604036e-02
   2.2250931e+03   1.1470703e+04   3.8779669e-01   5.1579939e-02
   2.2376495e+03   1.1535281e+04   3.8767763e-01   5.1556139e-02
   2.2501329e+03   1.1600719e+04   3.8755826e-01   5.1532648e-02
   2.2628316e+03   1.1668844e+04   3.8743901e-01   5.1509455e-02
   2.2756397e+03   1.1735688e+04   3.8732060e-01   5.1486628e-02
   2.2883564e+03   1.1803031e+04   3.8720268e-01   5.1464200e-02
   2.3011710e+03   1.1871109e+04   3.8708532e-01   5.1442157e-02
   2.3140227e+03   1.1937953e+04   3.8696784e-01   5.1420498e-02
   2.3272394e+03   1.2005719e+04   3.8685042e-01   5.1399226e-02
   2.3399598e+03   1.2074547e+04   3.8673268e-01   5.1378353e-02
   2.3530093e+03   1.2143531e+04   3.8661400e-01   5.1357907e-02
   2.3659728e+03   1.2210406e+04   3.8649466e-01   5.1337926e-02
   2.3788671e+03   1.2278031e+04   3.8637517e-01   5.1318382e-02
   2.3921701e+03   1.2348547e+04   3.8625499e-01   5.1299278e-02
   2.4052454e+03   1.2417266e+04   3.8613452e-01   5.1280667e-02
   2.4180919e+03   1.2483984e+04   3.8601246e-01   5.1262536e-02
   2.4309198e+03   1.2550641e+04   3.8588886e-01   5.1244834e-02
   2.4436289e+03   1.2619328e+04   3.8576511e-01   5.1227545e-02
   2.4565316e+03   1.2687078e+04   3.8564127e-01   5.1210669e-02
   2.4694040e+03   1.2754000e+04   3.8551734e-01   5.1194209e-02
   2.4824366e+03   1.2823906e+04   3.8539333e-01   5.1178166e-02
   2.4957895e+03   1.2896266e+04   3.8526922e-01   5.1162544e-02
   2.5088692e+03   1.2966000e+04   3.8514411e-01   5.1147315e-02
   2.5219633e+03   1.3035172e+04   3.8501676e-01   5.1132390e-02
   2.5347904e+03   1.3102984e+04   3.8488864e-01   5.1117634e-02
   2.5474823e+03   1.3168688e+04   3.8476079e-01   5.1103037e-02
   2.5601689e+03   1.3234016e+04   3.8463294e-01   5.1088540e-02
   2.5727181e+03   1.3298938e+04   3.8450472e-01   5.1074126e-02
   2.5855245e+03   1.3364703e+04   3.8437638e-01   5.1059798e-02
   2.5986566e+03   1.3434516e+04   3.8424789e-01   5.1045573e-02
   2.6116150e+03   1.3502062e+04   3.8411927e-01   5.1031453e-02
   2.6246171e+03   1.3568844e+04   3.8399120e-01   5.1017478e-02
   2.6377535e+03   1.3638094e+04   3.8386309e-01   5.1003704e-02
   2.6509164e+03   1.3706109e+04   3.8373489e-01   5.0990128e-02
   2.6641646e+03   1.3777062e+04   3.8360659e-01   5.0976744e-02
   2.6772880e+03   1.3847297e+04   3.8347818e-01   5.0963545e-02
   2.6903560e+03   1.3916328e+04   3.8334965e-01   5.0950532e-02
   2.7037536e+03   1.3987219e+04   3.8322068e-01   5.0937709e-02
   2.7171436e+03   1.4057984e+04   3.8309085e-01   5.0925091e-02
   2.7302830e+03   1.4128156e+04   3.8296084e-01   5.0912683e-02
   2.7439173e+03   1.4198578e+04   3.8283071e-01   5.0900489e-02
   2.7574879e+03   1.4269031e+04   3.8270046e-01   5.0888512e-02
   2.7707211e+03   1.4339328e+04   3.8256975e-01   5.0876741e-02
   2.7836108e+03   1.4404641e+04   3.8243858e-01   5.0865106e-02
   2.7967163e+03   1.4473828e+04   3.8230670e-01   5.0853594e-02
   2.8096447e+03   1.4540641e+04   3.8217388e-01   5.0842221e-02
   2.8226184e+03   1.4608969e+04   3.8204166e-01   5.0831007e-02
   2.8355852e+03   1.4677594e+04   3.8190959e-01   5.0819958e-02
   2.8487129e+03   1.4746453e+04   3.8177760e-01   5.0809070e-02
   2.8616392e+03   1.4812703e+04   3.8164569e-01   5.0798345e-02
   2.8748708e+03   1.4883359e+04   3.8151487e-01   5.0787763e-02
   2.8881176e+03   1.4950109e+04   3.8138500e-01   5.0777239e-02


==> data/deblurring/bilevelDeblurFIFB128.txt <==
   time   cputime   alphaDiff   uDiff
   1.3508482e+02   6.2076562e+02   6.3609770e-01   5.7506757e-02
   1.4712713e+02   6.7376562e+02   6.2842694e-01   5.7364427e-02
   1.5887880e+02   7.2567188e+02   6.2081285e-01   5.7218296e-02
   1.7032969e+02   7.7606250e+02   6.1325246e-01   5.7050089e-02
   1.8181524e+02   8.2646875e+02   6.0574603e-01   5.6863353e-02
   1.9334471e+02   8.7771875e+02   5.9828898e-01   5.6663303e-02
   2.0525933e+02   9.2907812e+02   5.9091424e-01   5.6455973e-02
   2.1679963e+02   9.8040625e+02   5.8363828e-01   5.6243440e-02
   2.2827911e+02   1.0324375e+03   5.7642397e-01   5.6026142e-02
   2.3972433e+02   1.0844531e+03   5.6925832e-01   5.5803644e-02
   2.5133612e+02   1.1377500e+03   5.6214401e-01   5.5577011e-02
   2.6280248e+02   1.1900625e+03   5.5507847e-01   5.5348485e-02
   2.7418928e+02   1.2411406e+03   5.4806351e-01   5.5117770e-02
   2.8566347e+02   1.2933438e+03   5.4110957e-01   5.4885283e-02
   2.9730406e+02   1.3436719e+03   5.3424270e-01   5.4652577e-02
   3.1014432e+02   1.3997812e+03   5.2743537e-01   5.4417582e-02
   3.2245548e+02   1.4537031e+03   5.2067107e-01   5.4179333e-02
   3.3460540e+02   1.5064531e+03   5.1395652e-01   5.3939956e-02
   3.4712381e+02   1.5620156e+03   5.0729799e-01   5.3698972e-02
   3.5895660e+02   1.6148594e+03   5.0069187e-01   5.3456471e-02
   3.7043032e+02   1.6664219e+03   4.9414317e-01   5.3212299e-02
   3.8196768e+02   1.7177188e+03   4.8764559e-01   5.2965468e-02
   3.9345258e+02   1.7685000e+03   4.8115187e-01   5.2713810e-02
   4.0494700e+02   1.8204219e+03   4.7466617e-01   5.2457571e-02
   4.1641094e+02   1.8712812e+03   4.6821580e-01   5.2198044e-02
   4.2788659e+02   1.9230000e+03   4.6180904e-01   5.1936597e-02
   4.3936411e+02   1.9735625e+03   4.5547692e-01   5.1674574e-02
   4.5082639e+02   2.0245625e+03   4.4918319e-01   5.1411067e-02
   4.6244002e+02   2.0762969e+03   4.4293054e-01   5.1146019e-02
   4.7399909e+02   2.1266719e+03   4.3676401e-01   5.0880217e-02
   4.8549240e+02   2.1781094e+03   4.3067317e-01   5.0615745e-02
   4.9705558e+02   2.2300312e+03   4.2463770e-01   5.0351947e-02
   5.0857795e+02   2.2819844e+03   4.1865422e-01   5.0086538e-02
   5.2008246e+02   2.3328906e+03   4.1271226e-01   4.9819728e-02
   5.3162446e+02   2.3842812e+03   4.0683051e-01   4.9552877e-02
   5.4317314e+02   2.4360625e+03   4.0100831e-01   4.9285038e-02
   5.5471719e+02   2.4860156e+03   3.9523575e-01   4.9016361e-02
   5.6627478e+02   2.5363438e+03   3.8950617e-01   4.8746542e-02
   5.7782116e+02   2.5871406e+03   3.8383088e-01   4.8476392e-02
   5.8973886e+02   2.6392344e+03   3.7819638e-01   4.8205302e-02
   6.0161297e+02   2.6932031e+03   3.7259711e-01   4.7931705e-02
   6.1316457e+02   2.7446250e+03   3.6703833e-01   4.7656251e-02
   6.2468985e+02   2.7945781e+03   3.6154016e-01   4.7379202e-02
   6.3620957e+02   2.8453594e+03   3.5608804e-01   4.7100248e-02
   6.4776023e+02   2.8973281e+03   3.5068550e-01   4.6818744e-02
   6.5930117e+02   2.9484844e+03   3.4531846e-01   4.6535226e-02
   6.7091894e+02   2.9996094e+03   3.3997144e-01   4.6247305e-02
   6.8248081e+02   3.0503281e+03   3.3463857e-01   4.5954829e-02
   6.9402111e+02   3.1002188e+03   3.2935825e-01   4.5659148e-02
   7.0557975e+02   3.1528125e+03   3.2416700e-01   4.5362754e-02
   7.1752725e+02   3.2052031e+03   3.1904854e-01   4.5064751e-02
   7.2971776e+02   3.2589375e+03   3.1398685e-01   4.4765814e-02
   7.4185377e+02   3.3127344e+03   3.0897856e-01   4.4465414e-02
   7.5392039e+02   3.3659062e+03   3.0404063e-01   4.4162881e-02
   7.6586175e+02   3.4192188e+03   2.9916816e-01   4.3859525e-02
   7.7781551e+02   3.4715938e+03   2.9434112e-01   4.3553599e-02
   7.8973989e+02   3.5234375e+03   2.8958557e-01   4.3241869e-02
   8.0172243e+02   3.5763906e+03   2.8489958e-01   4.2922974e-02
   8.1353771e+02   3.6284219e+03   2.8030269e-01   4.2597734e-02
   8.2563375e+02   3.6816562e+03   2.7573866e-01   4.2265767e-02
   8.3745233e+02   3.7341094e+03   2.7122222e-01   4.1927961e-02
   8.5021925e+02   3.7894844e+03   2.6677825e-01   4.1584601e-02
   8.6346792e+02   3.8442969e+03   2.6240232e-01   4.1234837e-02
   8.7670317e+02   3.8996406e+03   2.5806795e-01   4.0875941e-02
   8.9002930e+02   3.9550312e+03   2.5377509e-01   4.0506933e-02
   9.0293889e+02   4.0111250e+03   2.4953365e-01   4.0128190e-02
   9.1560828e+02   4.0669219e+03   2.4535098e-01   3.9736398e-02
   9.2876452e+02   4.1234062e+03   2.4123047e-01   3.9332933e-02
   9.4162973e+02   4.1785156e+03   2.3716398e-01   3.8915295e-02
   9.5431930e+02   4.2344844e+03   2.3316322e-01   3.8482337e-02
   9.6720162e+02   4.2905781e+03   2.2922016e-01   3.8031165e-02
   9.8021800e+02   4.3467656e+03   2.2536203e-01   3.7560540e-02
   9.9309969e+02   4.4019219e+03   2.2157841e-01   3.7066772e-02
   1.0058233e+03   4.4553438e+03   2.1787295e-01   3.6548013e-02
   1.0188516e+03   4.5118125e+03   2.1428710e-01   3.6005099e-02
   1.0319623e+03   4.5669844e+03   2.1082767e-01   3.5435221e-02
   1.0447791e+03   4.6222031e+03   2.0747770e-01   3.4835568e-02
   1.0576769e+03   4.6774062e+03   2.0422814e-01   3.4206310e-02
   1.0710149e+03   4.7353750e+03   2.0106792e-01   3.3543426e-02
   1.0839674e+03   4.7921562e+03   1.9804248e-01   3.2849007e-02
   1.0968483e+03   4.8466250e+03   1.9517250e-01   3.2121169e-02
   1.1100977e+03   4.9044062e+03   1.9244711e-01   3.1357521e-02
   1.1233095e+03   4.9600312e+03   1.8986186e-01   3.0554746e-02
   1.1362505e+03   5.0146875e+03   1.8745918e-01   2.9713549e-02
   1.1495972e+03   5.0718594e+03   1.8525975e-01   2.8837525e-02
   1.1631234e+03   5.1308906e+03   1.8327342e-01   2.7938157e-02
   1.1764858e+03   5.1890156e+03   1.8146927e-01   2.7037379e-02
   1.1899501e+03   5.2451719e+03   1.7984520e-01   2.6177226e-02
   1.2030384e+03   5.3001719e+03   1.7837654e-01   2.5453739e-02
   1.2148204e+03   5.3506094e+03   1.7654567e-01   2.5072983e-02
   1.2263476e+03   5.4006719e+03   1.7433642e-01   2.5090509e-02
   1.2378690e+03   5.4499688e+03   1.7203170e-01   2.5410638e-02
   1.2496677e+03   5.5015312e+03   1.6930900e-01   2.5786769e-02
   1.2624245e+03   5.5541094e+03   1.6636861e-01   2.5779267e-02
   1.2746711e+03   5.6064219e+03   1.6358323e-01   2.5334862e-02
   1.2870146e+03   5.6575000e+03   1.6101013e-01   2.4782351e-02
   1.2999644e+03   5.7119375e+03   1.5857799e-01   2.4348985e-02
   1.3133668e+03   5.7695938e+03   1.5623234e-01   2.4070009e-02
   1.3266449e+03   5.8266250e+03   1.5396786e-01   2.3921458e-02
   1.3399562e+03   5.8837656e+03   1.5175230e-01   2.3879463e-02
   1.3535330e+03   5.9428594e+03   1.4953480e-01   2.3933817e-02
   1.3668143e+03   6.0003125e+03   1.4726238e-01   2.4065659e-02
   1.3802597e+03   6.0598125e+03   1.4488302e-01   2.4231275e-02
   1.3939573e+03   6.1189688e+03   1.4240932e-01   2.4366731e-02
   1.4079161e+03   6.1765781e+03   1.3990480e-01   2.4413766e-02
   1.4217554e+03   6.2348281e+03   1.3746282e-01   2.4353168e-02
   1.4357985e+03   6.2928906e+03   1.3512829e-01   2.4202717e-02
   1.4496257e+03   6.3520156e+03   1.3291051e-01   2.4003781e-02
   1.4635457e+03   6.4112500e+03   1.3080951e-01   2.3792848e-02
   1.4769378e+03   6.4697656e+03   1.2882015e-01   2.3595413e-02
   1.4901187e+03   6.5277969e+03   1.2694445e-01   2.3436189e-02
   1.5038393e+03   6.5856562e+03   1.2517177e-01   2.3325936e-02
   1.5179622e+03   6.6478125e+03   1.2348479e-01   2.3262885e-02
   1.5310673e+03   6.7042031e+03   1.2185420e-01   2.3234806e-02
   1.5442529e+03   6.7624844e+03   1.2025908e-01   2.3217701e-02
   1.5579168e+03   6.8230469e+03   1.1870413e-01   2.3191222e-02
   1.5713793e+03   6.8803594e+03   1.1720171e-01   2.3142879e-02
   1.5843342e+03   6.9372656e+03   1.1578566e-01   2.3064594e-02
   1.5980924e+03   6.9972344e+03   1.1446126e-01   2.2955129e-02
   1.6126553e+03   7.0559531e+03   1.1324049e-01   2.2822089e-02
   1.6259831e+03   7.1130469e+03   1.1212048e-01   2.2674906e-02
   1.6389144e+03   7.1682344e+03   1.1108550e-01   2.2519461e-02
   1.6518265e+03   7.2247656e+03   1.1013309e-01   2.2360738e-02
   1.6647819e+03   7.2822969e+03   1.0927104e-01   2.2209195e-02
   1.6783141e+03   7.3403750e+03   1.0851123e-01   2.2080582e-02
   1.6919604e+03   7.3970938e+03   1.0783869e-01   2.1985063e-02
   1.7057804e+03   7.4565781e+03   1.0723599e-01   2.1925459e-02
   1.7194590e+03   7.5140312e+03   1.0667665e-01   2.1897547e-02
   1.7324313e+03   7.5710781e+03   1.0614128e-01   2.1883010e-02
   1.7459110e+03   7.6302812e+03   1.0563700e-01   2.1870344e-02
   1.7593305e+03   7.6886250e+03   1.0515742e-01   2.1851379e-02
   1.7722602e+03   7.7433438e+03   1.0470417e-01   2.1819178e-02
   1.7852609e+03   7.7990469e+03   1.0428515e-01   2.1770560e-02
   1.7982040e+03   7.8550938e+03   1.0391019e-01   2.1710705e-02
   1.8115179e+03   7.9130938e+03   1.0357738e-01   2.1648325e-02
   1.8252082e+03   7.9728750e+03   1.0326538e-01   2.1584777e-02
   1.8388752e+03   8.0316250e+03   1.0298051e-01   2.1511156e-02
   1.8522945e+03   8.0909375e+03   1.0273174e-01   2.1431287e-02
   1.8658467e+03   8.1494375e+03   1.0249720e-01   2.1346599e-02
   1.8795064e+03   8.2079062e+03   1.0230170e-01   2.1253770e-02
   1.8931960e+03   8.2672812e+03   1.0213704e-01   2.1155481e-02
   1.9072282e+03   8.3251562e+03   1.0198805e-01   2.1051849e-02
   1.9206481e+03   8.3843594e+03   1.0188974e-01   2.0951408e-02
   1.9335141e+03   8.4416406e+03   1.0181785e-01   2.0863724e-02
   1.9463402e+03   8.4995781e+03   1.0176657e-01   2.0795147e-02
   1.9592478e+03   8.5544062e+03   1.0171493e-01   2.0754878e-02
   1.9721960e+03   8.6117812e+03   1.0167115e-01   2.0750501e-02
   1.9859748e+03   8.6712031e+03   1.0163382e-01   2.0784987e-02
   1.9995157e+03   8.7300000e+03   1.0157770e-01   2.0852411e-02
   2.0133018e+03   8.7889062e+03   1.0147119e-01   2.0939448e-02
   2.0270272e+03   8.8466562e+03   1.0131861e-01   2.1032485e-02
   2.0410213e+03   8.9051094e+03   1.0111764e-01   2.1119894e-02
   2.0546957e+03   8.9613281e+03   1.0087574e-01   2.1192582e-02
   2.0678224e+03   9.0181094e+03   1.0059994e-01   2.1246696e-02
   2.0812979e+03   9.0739062e+03   1.0030834e-01   2.1282552e-02
   2.0947868e+03   9.1309688e+03   1.0002580e-01   2.1304202e-02
   2.1079603e+03   9.1876094e+03   9.9746786e-02   2.1314480e-02
   2.1210245e+03   9.2443594e+03   9.9458017e-02   2.1322580e-02
   2.1344512e+03   9.3018125e+03   9.9129227e-02   2.1332602e-02
   2.1472849e+03   9.3582500e+03   9.8775517e-02   2.1343987e-02
   2.1601649e+03   9.4143281e+03   9.8415652e-02   2.1359109e-02
   2.1730524e+03   9.4690781e+03   9.8053535e-02   2.1384137e-02
   2.1870633e+03   9.5268281e+03   9.7682237e-02   2.1422830e-02
   2.2002421e+03   9.5834062e+03   9.7278324e-02   2.1464801e-02
   2.2131683e+03   9.6399375e+03   9.6848956e-02   2.1498571e-02
   2.2259794e+03   9.6958906e+03   9.6403963e-02   2.1523433e-02
   2.2388216e+03   9.7507188e+03   9.5939382e-02   2.1541179e-02
   2.2527539e+03   9.8099219e+03   9.5463805e-02   2.1559355e-02
   2.2662198e+03   9.8658750e+03   9.4985213e-02   2.1583832e-02
   2.2793908e+03   9.9225000e+03   9.4497688e-02   2.1617117e-02
   2.2924527e+03   9.9792500e+03   9.4015250e-02   2.1659356e-02
   2.3058483e+03   1.0038203e+04   9.3526504e-02   2.1709772e-02
   2.3190121e+03   1.0094969e+04   9.3033195e-02   2.1767592e-02
   2.3322062e+03   1.0152469e+04   9.2503948e-02   2.1831860e-02
   2.3453825e+03   1.0210234e+04   9.1940420e-02   2.1899022e-02
   2.3587519e+03   1.0268422e+04   9.1339652e-02   2.1961860e-02
   2.3723841e+03   1.0327656e+04   9.0700824e-02   2.2011466e-02
   2.3866270e+03   1.0388359e+04   9.0018255e-02   2.2040189e-02
   2.3999125e+03   1.0446344e+04   8.9319351e-02   2.2044279e-02
   2.4136366e+03   1.0504641e+04   8.8603502e-02   2.2025679e-02
   2.4271648e+03   1.0561656e+04   8.7889586e-02   2.1977349e-02
   2.4404427e+03   1.0620047e+04   8.7208928e-02   2.1909539e-02
   2.4539277e+03   1.0677016e+04   8.6544171e-02   2.1838655e-02
   2.4675266e+03   1.0734672e+04   8.5902046e-02   2.1773827e-02
   2.4808347e+03   1.0792047e+04   8.5260287e-02   2.1724867e-02
   2.4945746e+03   1.0851188e+04   8.4613319e-02   2.1693633e-02
   2.5080163e+03   1.0907531e+04   8.3984690e-02   2.1684843e-02
   2.5212566e+03   1.0966406e+04   8.3362670e-02   2.1702091e-02
   2.5351791e+03   1.1027375e+04   8.2732632e-02   2.1740914e-02
   2.5488167e+03   1.1084625e+04   8.2094380e-02   2.1796481e-02
   2.5620539e+03   1.1143031e+04   8.1448868e-02   2.1867628e-02
   2.5758631e+03   1.1199438e+04   8.0779789e-02   2.1951325e-02
   2.5896032e+03   1.1259344e+04   8.0073115e-02   2.2041474e-02
   2.6032314e+03   1.1317000e+04   7.9333454e-02   2.2129120e-02
   2.6171432e+03   1.1374984e+04   7.8568902e-02   2.2206116e-02
   2.6307066e+03   1.1433609e+04   7.7779147e-02   2.2267090e-02
   2.6442986e+03   1.1491609e+04   7.6973271e-02   2.2308871e-02
   2.6581290e+03   1.1552672e+04   7.6153719e-02   2.2331530e-02
   2.6712372e+03   1.1610578e+04   7.5323835e-02   2.2338349e-02
   2.6840758e+03   1.1665672e+04   7.4496159e-02   2.2335724e-02
   2.6979657e+03   1.1724078e+04   7.3711236e-02   2.2329139e-02
   2.7108687e+03   1.1780469e+04   7.2971128e-02   2.2324382e-02
   2.7234791e+03   1.1836812e+04   7.2256343e-02   2.2327298e-02
   2.7374304e+03   1.1897125e+04   7.1561667e-02   2.2342858e-02
   2.7502575e+03   1.1954078e+04   7.0885674e-02   2.2372154e-02
   2.7635705e+03   1.2011703e+04   7.0215757e-02   2.2414929e-02
   2.7774741e+03   1.2069984e+04   6.9521816e-02   2.2468095e-02
   2.7905347e+03   1.2124844e+04   6.8792194e-02   2.2524314e-02
   2.8033838e+03   1.2178812e+04   6.8028543e-02   2.2576349e-02
   2.8167116e+03   1.2236031e+04   6.7236049e-02   2.2616552e-02
   2.8301135e+03   1.2294828e+04   6.6442638e-02   2.2640922e-02
   2.8434893e+03   1.2353359e+04   6.5665554e-02   2.2649808e-02
   2.8565860e+03   1.2409609e+04   6.4924060e-02   2.2649046e-02
   2.8703803e+03   1.2469766e+04   6.4207407e-02   2.2644528e-02
   2.8831937e+03   1.2525828e+04   6.3519169e-02   2.2640720e-02
   2.8961679e+03   1.2582922e+04   6.2853631e-02   2.2641885e-02
   2.9103861e+03   1.2644281e+04   6.2210546e-02   2.2649822e-02
   2.9232081e+03   1.2699000e+04   6.1581518e-02   2.2665616e-02
   2.9360613e+03   1.2754609e+04   6.0955374e-02   2.2688432e-02
   2.9488439e+03   1.2809625e+04   6.0334147e-02   2.2716884e-02
   2.9617271e+03   1.2865094e+04   5.9706980e-02   2.2748528e-02
   2.9744804e+03   1.2921047e+04   5.9072880e-02   2.2781186e-02
   2.9875013e+03   1.2977922e+04   5.8417695e-02   2.2811289e-02
   3.0008005e+03   1.3034516e+04   5.7727607e-02   2.2833305e-02
   3.0145394e+03   1.3091844e+04   5.7034407e-02   2.2844290e-02
   3.0272726e+03   1.3145531e+04   5.6351864e-02   2.2844658e-02
   3.0400310e+03   1.3199359e+04   5.5687982e-02   2.2836578e-02
   3.0535146e+03   1.3258453e+04   5.5036557e-02   2.2822102e-02
   3.0672864e+03   1.3318250e+04   5.4409829e-02   2.2803114e-02
   3.0807808e+03   1.3376969e+04   5.3822818e-02   2.2785404e-02
   3.0941862e+03   1.3433422e+04   5.3261646e-02   2.2773316e-02
   3.1073704e+03   1.3494078e+04   5.2711945e-02   2.2766083e-02
   3.1210024e+03   1.3553406e+04   5.2175142e-02   2.2763751e-02
   3.1354580e+03   1.3614438e+04   5.1643641e-02   2.2767321e-02
   3.1495771e+03   1.3672906e+04   5.1109770e-02   2.2775566e-02
   3.1627695e+03   1.3728859e+04   5.0585545e-02   2.2787954e-02
   3.1755864e+03   1.3785078e+04   5.0056071e-02   2.2803656e-02
   3.1884425e+03   1.3840938e+04   4.9516747e-02   2.2819989e-02
   3.2012022e+03   1.3897094e+04   4.8967303e-02   2.2835054e-02
   3.2150852e+03   1.3954438e+04   4.8414811e-02   2.2846760e-02
   3.2278789e+03   1.4009891e+04   4.7867643e-02   2.2854769e-02
   3.2410450e+03   1.4064562e+04   4.7328242e-02   2.2859380e-02
   3.2539127e+03   1.4121156e+04   4.6791095e-02   2.2860212e-02
   3.2664873e+03   1.4174125e+04   4.6264696e-02   2.2856810e-02
   3.2794897e+03   1.4231484e+04   4.5737179e-02   2.2848047e-02
   3.2928687e+03   1.4288109e+04   4.5240574e-02   2.2834316e-02
   3.3067565e+03   1.4347016e+04   4.4784796e-02   2.2820531e-02
   3.3196120e+03   1.4402141e+04   4.4351447e-02   2.2811344e-02
   3.3324534e+03   1.4457531e+04   4.3930052e-02   2.2809052e-02
   3.3453456e+03   1.4514719e+04   4.3540211e-02   2.2814914e-02
   3.3581552e+03   1.4567938e+04   4.3155607e-02   2.2831210e-02
   3.3711314e+03   1.4622812e+04   4.2750714e-02   2.2854417e-02
   3.3838947e+03   1.4678125e+04   4.2326806e-02   2.2880025e-02
   3.3971424e+03   1.4732609e+04   4.1895166e-02   2.2903900e-02
   3.4099059e+03   1.4788391e+04   4.1451355e-02   2.2923548e-02
   3.4234016e+03   1.4844531e+04   4.0991052e-02   2.2937275e-02
   3.4369122e+03   1.4902609e+04   4.0502997e-02   2.2943763e-02
   3.4498936e+03   1.4959938e+04   4.0000359e-02   2.2942595e-02


==> data/deblurring/bilevelDeblurFIFB128Su.txt <==
   cputime   SuDiff
   5.0739062e+02   5.7533666e-02
   7.6957812e+02   5.6119654e-02
   1.0252656e+03   5.4838468e-02
   1.2815625e+03   5.3533196e-02
   1.5330469e+03   5.2162033e-02
   1.7897656e+03   5.0669788e-02
   2.0461875e+03   4.9140396e-02
   2.3038281e+03   4.7586696e-02
   2.5560156e+03   4.5907323e-02
   2.8177031e+03   4.4166341e-02
   3.0764531e+03   4.2319371e-02
   3.3354844e+03   4.0261739e-02
   3.5943906e+03   3.8003145e-02
   3.8593594e+03   3.5280142e-02
   4.1398125e+03   3.1720321e-02
   4.4260000e+03   2.7305827e-02
   4.7196406e+03   2.1567879e-02
   5.0266406e+03   1.8275071e-02
   5.3172500e+03   7.1721081e-02
   5.5674688e+03   1.7472063e-02
   5.8404844e+03   2.8605699e-02
   6.1220938e+03   1.8683543e-02
   6.4006875e+03   1.4267078e-02
   6.6760469e+03   1.6829978e-02
   6.9460469e+03   1.1728068e-02
   7.2282812e+03   1.3027808e-02
   7.5168281e+03   1.5672632e-02
   7.8040000e+03   1.4100096e-02
   8.0841250e+03   1.2665415e-02
   8.3605938e+03   1.4289739e-02
   8.6455000e+03   1.9347951e-02
   8.9297188e+03   1.6864010e-02
   9.2080625e+03   1.6270631e-02
   9.4893281e+03   1.5913098e-02
   9.7709219e+03   1.6030035e-02
   1.0050000e+04   1.6461759e-02
   1.0347516e+04   1.2423386e-02
   1.0621734e+04   1.1606472e-02
   1.0900656e+04   1.4044657e-02
   1.1180484e+04   1.3648625e-02
   1.1457766e+04   1.0787998e-02
   1.1735031e+04   1.2246792e-02
   1.2009594e+04   1.1215834e-02
   1.2288562e+04   9.9996330e-03
   1.2555953e+04   1.1415421e-02
   1.2827828e+04   9.7888491e-03
   1.3095297e+04   8.8607404e-03
   1.3368141e+04   1.0052915e-02
   1.3638141e+04   9.9405660e-03
   1.3913844e+04   8.5925094e-03
   1.4182672e+04   1.0407546e-02
   1.4456047e+04   1.0328501e-02
   1.4727031e+04   9.0589634e-03
   1.4999531e+04   1.0002871e-02


==> data/deblurring/bilevelDeblurFIFB32.txt <==
   time   cputime   alphaDiff   uDiff
   2.4010473e+01   2.5625000e+01   4.0532933e-01   5.7655434e-02
   4.7050448e+01   6.1359375e+01   4.0399251e-01   5.7536198e-02
   6.9419321e+01   9.8406250e+01   4.0287117e-01   5.6559097e-02
   9.2045338e+01   1.3414062e+02   4.0190748e-01   5.5153611e-02
   1.1459432e+02   1.6882812e+02   4.0105465e-01   5.3601001e-02
   1.3702370e+02   2.0264062e+02   4.0023196e-01   5.2157126e-02
   1.5946067e+02   2.3615625e+02   3.9938762e-01   5.1290759e-02
   1.8193118e+02   2.7104688e+02   3.9848332e-01   5.1604309e-02
   2.0436511e+02   3.0679688e+02   3.9745974e-01   5.3498524e-02
   2.2659843e+02   3.4129688e+02   3.9629046e-01   5.6507211e-02
   2.4892654e+02   3.7579688e+02   3.9500756e-01   5.9280181e-02
   2.7139915e+02   4.0978125e+02   3.9366251e-01   6.0664893e-02
   2.9369798e+02   4.4484375e+02   3.9229720e-01   6.0551144e-02
   3.1609682e+02   4.7892188e+02   3.9093705e-01   5.9540088e-02
   3.3823562e+02   5.1200000e+02   3.8958942e-01   5.8308257e-02
   3.6027590e+02   5.4512500e+02   3.8826734e-01   5.7209151e-02
   3.8220418e+02   5.7895312e+02   3.8697511e-01   5.6334471e-02
   4.0414460e+02   6.1293750e+02   3.8572300e-01   5.5665024e-02
   4.2624717e+02   6.4831250e+02   3.8449833e-01   5.5149298e-02
   4.4826225e+02   6.8207812e+02   3.8331932e-01   5.4753386e-02
   4.7028458e+02   7.1731250e+02   3.8216621e-01   5.4476448e-02
   4.9220145e+02   7.5043750e+02   3.8102321e-01   5.4291968e-02
   5.1418391e+02   7.8379688e+02   3.7988457e-01   5.4171072e-02
   5.3630394e+02   8.1675000e+02   3.7874897e-01   5.4081837e-02
   5.5838027e+02   8.5204688e+02   3.7761394e-01   5.4008231e-02
   5.8042893e+02   8.8490625e+02   3.7647923e-01   5.3941390e-02
   6.0247512e+02   9.1846875e+02   3.7534651e-01   5.3873826e-02
   6.2477134e+02   9.5262500e+02   3.7421102e-01   5.3797924e-02
   6.4695686e+02   9.8810938e+02   3.7307014e-01   5.3716592e-02
   6.6902941e+02   1.0216875e+03   3.7193127e-01   5.3630816e-02
   6.9110168e+02   1.0552188e+03   3.7078750e-01   5.3530394e-02
   7.1315409e+02   1.0896406e+03   3.6964964e-01   5.3418185e-02
   7.3529604e+02   1.1224844e+03   3.6851373e-01   5.3308623e-02
   7.5737931e+02   1.1573906e+03   3.6737846e-01   5.3211561e-02
   7.7924375e+02   1.1903125e+03   3.6624511e-01   5.3121017e-02
   8.0123086e+02   1.2242188e+03   3.6511430e-01   5.3025472e-02
   8.2324522e+02   1.2586719e+03   3.6398496e-01   5.2930808e-02
   8.4547398e+02   1.2932656e+03   3.6285659e-01   5.2847351e-02
   8.6755832e+02   1.3279219e+03   3.6173102e-01   5.2774687e-02
   8.8965558e+02   1.3621875e+03   3.6060438e-01   5.2709181e-02
   9.1176825e+02   1.3951875e+03   3.5947949e-01   5.2650333e-02
   9.3382765e+02   1.4297188e+03   3.5836405e-01   5.2594792e-02
   9.5598406e+02   1.4635781e+03   3.5724848e-01   5.2544748e-02
   9.7809265e+02   1.4978594e+03   3.5613190e-01   5.2499416e-02
   1.0004232e+03   1.5323438e+03   3.5501419e-01   5.2456513e-02
   1.0225940e+03   1.5670156e+03   3.5389542e-01   5.2413233e-02
   1.0445174e+03   1.5991406e+03   3.5277598e-01   5.2368132e-02
   1.0664753e+03   1.6333594e+03   3.5165649e-01   5.2325988e-02
   1.0892164e+03   1.6688750e+03   3.5053499e-01   5.2291655e-02
   1.1116840e+03   1.7047344e+03   3.4941201e-01   5.2255253e-02
   1.1335493e+03   1.7386250e+03   3.4828714e-01   5.2209010e-02
   1.1555733e+03   1.7707500e+03   3.4716161e-01   5.2144145e-02
   1.1775432e+03   1.8047812e+03   3.4603577e-01   5.2064632e-02
   1.1997170e+03   1.8383438e+03   3.4491063e-01   5.1989141e-02
   1.2232073e+03   1.8738594e+03   3.4378839e-01   5.1911987e-02
   1.2467508e+03   1.9092500e+03   3.4266811e-01   5.1815277e-02
   1.2693038e+03   1.9442188e+03   3.4155075e-01   5.1676443e-02
   1.2919704e+03   1.9782188e+03   3.4043730e-01   5.1521218e-02
   1.3143417e+03   2.0119844e+03   3.3932930e-01   5.1390516e-02
   1.3362318e+03   2.0459688e+03   3.3822496e-01   5.1303013e-02
   1.3582770e+03   2.0791250e+03   3.3712258e-01   5.1260954e-02
   1.3802363e+03   2.1127188e+03   3.3601992e-01   5.1255894e-02
   1.4023280e+03   2.1465312e+03   3.3491487e-01   5.1278192e-02
   1.4244229e+03   2.1792031e+03   3.3380829e-01   5.1315489e-02
   1.4464070e+03   2.2122344e+03   3.3270062e-01   5.1357677e-02
   1.4686430e+03   2.2467656e+03   3.3159198e-01   5.1396682e-02
   1.4907652e+03   2.2814219e+03   3.3047448e-01   5.1420627e-02
   1.5129069e+03   2.3141094e+03   3.2934954e-01   5.1425653e-02
   1.5349874e+03   2.3470938e+03   3.2822241e-01   5.1399096e-02
   1.5571820e+03   2.3816094e+03   3.2710040e-01   5.1325261e-02
   1.5793068e+03   2.4148750e+03   3.2598140e-01   5.1224307e-02
   1.6015081e+03   2.4511875e+03   3.2486622e-01   5.1121087e-02
   1.6234134e+03   2.4846875e+03   3.2375560e-01   5.1030180e-02
   1.6455444e+03   2.5190312e+03   3.2264959e-01   5.0959712e-02
   1.6675391e+03   2.5535000e+03   3.2155780e-01   5.0912476e-02
   1.6893661e+03   2.5870156e+03   3.2051661e-01   5.0869043e-02
   1.7115293e+03   2.6200156e+03   3.1948390e-01   5.0846056e-02
   1.7334844e+03   2.6529375e+03   3.1845376e-01   5.0851664e-02
   1.7553970e+03   2.6858906e+03   3.1742403e-01   5.0880845e-02
   1.7776756e+03   2.7201406e+03   3.1639309e-01   5.0925503e-02
   1.7997615e+03   2.7537656e+03   3.1536139e-01   5.0977177e-02
   1.8218755e+03   2.7873438e+03   3.1432939e-01   5.1024422e-02
   1.8439978e+03   2.8213594e+03   3.1329146e-01   5.1052796e-02
   1.8659345e+03   2.8543125e+03   3.1224754e-01   5.1065456e-02
   1.8880714e+03   2.8889844e+03   3.1121194e-01   5.1062602e-02
   1.9102677e+03   2.9233750e+03   3.1021310e-01   5.1030413e-02
   1.9323507e+03   2.9568125e+03   3.0922480e-01   5.0983248e-02
   1.9545357e+03   2.9916094e+03   3.0824280e-01   5.0936268e-02
   1.9766406e+03   3.0252031e+03   3.0727087e-01   5.0899248e-02
   1.9987330e+03   3.0572812e+03   3.0630162e-01   5.0877429e-02
   2.0209039e+03   3.0922969e+03   3.0533513e-01   5.0871901e-02
   2.0429378e+03   3.1268750e+03   3.0437056e-01   5.0878094e-02
   2.0650658e+03   3.1608594e+03   3.0340605e-01   5.0889109e-02
   2.0872219e+03   3.1945156e+03   3.0244179e-01   5.0900906e-02
   2.1093981e+03   3.2279844e+03   3.0147775e-01   5.0912695e-02
   2.1316645e+03   3.2612344e+03   3.0051258e-01   5.0923644e-02
   2.1537056e+03   3.2955156e+03   2.9954711e-01   5.0931498e-02
   2.1757893e+03   3.3300000e+03   2.9858122e-01   5.0932353e-02
   2.1979602e+03   3.3644219e+03   2.9761299e-01   5.0924098e-02
   2.2200453e+03   3.3981406e+03   2.9663615e-01   5.0906684e-02
   2.2422341e+03   3.4313438e+03   2.9565405e-01   5.0880951e-02
   2.2643067e+03   3.4653906e+03   2.9466930e-01   5.0848250e-02
   2.2865304e+03   3.5000938e+03   2.9368398e-01   5.0811580e-02
   2.3086186e+03   3.5345938e+03   2.9270518e-01   5.0773415e-02
   2.3307989e+03   3.5692656e+03   2.9173961e-01   5.0734677e-02
   2.3530535e+03   3.6014531e+03   2.9077752e-01   5.0703549e-02
   2.3751679e+03   3.6373906e+03   2.8981846e-01   5.0681951e-02
   2.3972692e+03   3.6705000e+03   2.8885522e-01   5.0669997e-02
   2.4192925e+03   3.7030469e+03   2.8788835e-01   5.0668938e-02
   2.4412760e+03   3.7363438e+03   2.8692052e-01   5.0675873e-02
   2.4631744e+03   3.7704375e+03   2.8595209e-01   5.0686775e-02
   2.4850707e+03   3.8044844e+03   2.8498253e-01   5.0697115e-02
   2.5069226e+03   3.8378750e+03   2.8401302e-01   5.0701564e-02
   2.5287967e+03   3.8721406e+03   2.8303267e-01   5.0697826e-02
   2.5509138e+03   3.9054531e+03   2.8203550e-01   5.0699365e-02
   2.5730901e+03   3.9387812e+03   2.8103105e-01   5.0693611e-02
   2.5950347e+03   3.9726094e+03   2.8001944e-01   5.0674158e-02
   2.6169682e+03   4.0068438e+03   2.7900296e-01   5.0640872e-02
   2.6392876e+03   4.0402812e+03   2.7798767e-01   5.0617883e-02
   2.6615016e+03   4.0761875e+03   2.7697578e-01   5.0603096e-02
   2.6835125e+03   4.1096406e+03   2.7595794e-01   5.0551855e-02
   2.7056074e+03   4.1439531e+03   2.7493616e-01   5.0473640e-02
   2.7276538e+03   4.1771562e+03   2.7391221e-01   5.0382798e-02
   2.7498056e+03   4.2110156e+03   2.7287930e-01   5.0289572e-02
   2.7718307e+03   4.2441094e+03   2.7183852e-01   5.0215790e-02
   2.7938825e+03   4.2794219e+03   2.7079655e-01   5.0156627e-02
   2.8159343e+03   4.3127812e+03   2.6975440e-01   5.0094664e-02
   2.8379448e+03   4.3475469e+03   2.6871270e-01   5.0027535e-02
   2.8600196e+03   4.3811250e+03   2.6767279e-01   4.9961227e-02
   2.8822670e+03   4.4146562e+03   2.6663535e-01   4.9900993e-02
   2.9043687e+03   4.4482500e+03   2.6560057e-01   4.9851370e-02
   2.9265245e+03   4.4810312e+03   2.6457539e-01   4.9816893e-02
   2.9484928e+03   4.5140625e+03   2.6356050e-01   4.9798974e-02
   2.9704738e+03   4.5469688e+03   2.6253959e-01   4.9791286e-02
   2.9923357e+03   4.5811875e+03   2.6151672e-01   4.9792378e-02
   3.0142847e+03   4.6146719e+03   2.6049270e-01   4.9797587e-02
   3.0362069e+03   4.6487969e+03   2.5946759e-01   4.9804005e-02
   3.0583007e+03   4.6829062e+03   2.5844264e-01   4.9809979e-02
   3.0803866e+03   4.7168594e+03   2.5741794e-01   4.9812596e-02
   3.1024533e+03   4.7507500e+03   2.5639244e-01   4.9814467e-02
   3.1244461e+03   4.7846562e+03   2.5536609e-01   4.9818085e-02
   3.1464605e+03   4.8183750e+03   2.5433904e-01   4.9824871e-02
   3.1686266e+03   4.8518594e+03   2.5333724e-01   4.9832260e-02
   3.1907830e+03   4.8868281e+03   2.5236910e-01   4.9829505e-02
   3.2129097e+03   4.9202344e+03   2.5140913e-01   4.9828977e-02
   3.2349777e+03   4.9540312e+03   2.5045657e-01   4.9839168e-02
   3.2572450e+03   4.9900469e+03   2.4952818e-01   4.9856683e-02
   3.2792970e+03   5.0242812e+03   2.4860848e-01   4.9888880e-02
   3.3013258e+03   5.0584375e+03   2.4768410e-01   4.9941036e-02
   3.3234039e+03   5.0927188e+03   2.4675983e-01   5.0002269e-02
   3.3454368e+03   5.1267969e+03   2.4583781e-01   5.0062739e-02
   3.3674679e+03   5.1612344e+03   2.4491883e-01   5.0115260e-02
   3.3897871e+03   5.1959531e+03   2.4399670e-01   5.0156179e-02
   3.4119251e+03   5.2291094e+03   2.4307026e-01   5.0185003e-02
   3.4341873e+03   5.2622969e+03   2.4214426e-01   5.0206274e-02
   3.4562533e+03   5.2963750e+03   2.4122685e-01   5.0216622e-02
   3.4781882e+03   5.3305312e+03   2.4032228e-01   5.0204321e-02
   3.5004100e+03   5.3652656e+03   2.3942327e-01   5.0204956e-02
   3.5225003e+03   5.3985469e+03   2.3852813e-01   5.0235649e-02
   3.5446586e+03   5.4323438e+03   2.3763690e-01   5.0299953e-02
   3.5667527e+03   5.4678438e+03   2.3674773e-01   5.0389628e-02
   3.5887260e+03   5.5005781e+03   2.3585985e-01   5.0488680e-02
   3.6106326e+03   5.5352812e+03   2.3497213e-01   5.0582281e-02
   3.6327824e+03   5.5689844e+03   2.3408392e-01   5.0655783e-02
   3.6547930e+03   5.6028594e+03   2.3319845e-01   5.0702893e-02
   3.6767775e+03   5.6363594e+03   2.3232401e-01   5.0720553e-02
   3.6988522e+03   5.6692344e+03   2.3146143e-01   5.0725286e-02
   3.7208700e+03   5.7030312e+03   2.3061264e-01   5.0730422e-02
   3.7428736e+03   5.7374375e+03   2.2977683e-01   5.0749842e-02
   3.7649493e+03   5.7716875e+03   2.2894791e-01   5.0803392e-02
   3.7869141e+03   5.8058281e+03   2.2812231e-01   5.0891698e-02
   3.8091680e+03   5.8381406e+03   2.2729784e-01   5.0999644e-02
   3.8314010e+03   5.8712031e+03   2.2647858e-01   5.1113324e-02
   3.8533919e+03   5.9049375e+03   2.2566285e-01   5.1213099e-02
   3.8755273e+03   5.9384531e+03   2.2485061e-01   5.1288278e-02
   3.8975847e+03   5.9721719e+03   2.2404136e-01   5.1334759e-02
   3.9198673e+03   6.0069844e+03   2.2323302e-01   5.1351975e-02
   3.9419296e+03   6.0406719e+03   2.2241552e-01   5.1346866e-02
   3.9639538e+03   6.0746875e+03   2.2158950e-01   5.1327772e-02
   3.9860053e+03   6.1089688e+03   2.2076291e-01   5.1302741e-02
   4.0081318e+03   6.1445938e+03   2.1994168e-01   5.1291867e-02
   4.0302748e+03   6.1793750e+03   2.1912541e-01   5.1304377e-02
   4.0522379e+03   6.2130156e+03   2.1831431e-01   5.1344887e-02
   4.0744025e+03   6.2469219e+03   2.1750853e-01   5.1413347e-02
   4.0963772e+03   6.2816719e+03   2.1670772e-01   5.1501873e-02
   4.1183095e+03   6.3146250e+03   2.1591207e-01   5.1602915e-02
   4.1402802e+03   6.3487969e+03   2.1511733e-01   5.1700017e-02
   4.1624414e+03   6.3823906e+03   2.1431949e-01   5.1778700e-02
   4.1843937e+03   6.4155312e+03   2.1351462e-01   5.1833445e-02
   4.2063406e+03   6.4497031e+03   2.1270049e-01   5.1864495e-02
   4.2283801e+03   6.4840625e+03   2.1188177e-01   5.1872545e-02
   4.2504764e+03   6.5175938e+03   2.1105954e-01   5.1874788e-02
   4.2725563e+03   6.5518594e+03   2.1032149e-01   5.1891957e-02
   4.2945750e+03   6.5862188e+03   2.0962140e-01   5.1927767e-02
   4.3165838e+03   6.6199531e+03   2.0893102e-01   5.1976242e-02
   4.3385856e+03   6.6540625e+03   2.0825090e-01   5.2035756e-02
   4.3607715e+03   6.6880781e+03   2.0757728e-01   5.2104659e-02
   4.3828402e+03   6.7228281e+03   2.0690315e-01   5.2178742e-02
   4.4049428e+03   6.7547969e+03   2.0622900e-01   5.2254668e-02
   4.4270945e+03   6.7893281e+03   2.0555773e-01   5.2329225e-02
   4.4491443e+03   6.8246719e+03   2.0488989e-01   5.2400628e-02
   4.4714608e+03   6.8588750e+03   2.0422543e-01   5.2468438e-02
   4.4937957e+03   6.8930781e+03   2.0356298e-01   5.2532055e-02
   4.5158834e+03   6.9272344e+03   2.0288558e-01   5.2591641e-02
   4.5382602e+03   6.9599688e+03   2.0220298e-01   5.2659118e-02
   4.5603209e+03   6.9932188e+03   2.0152168e-01   5.2740382e-02
   4.5824528e+03   7.0272500e+03   2.0083815e-01   5.2839641e-02
   4.6045619e+03   7.0610625e+03   2.0015557e-01   5.2955732e-02
   4.6265812e+03   7.0953125e+03   1.9947446e-01   5.3079085e-02
   4.6486201e+03   7.1292500e+03   1.9876155e-01   5.3188780e-02
   4.6707880e+03   7.1625312e+03   1.9804345e-01   5.3324725e-02
   4.6928370e+03   7.1977031e+03   1.9737179e-01   5.3493305e-02
   4.7150329e+03   7.2312031e+03   1.9673915e-01   5.3738624e-02
   4.7371438e+03   7.2653125e+03   1.9609905e-01   5.4069722e-02
   4.7591483e+03   7.2995312e+03   1.9544422e-01   5.4413657e-02
   4.7811925e+03   7.3347812e+03   1.9478224e-01   5.4664633e-02
   4.8032754e+03   7.3689844e+03   1.9412218e-01   5.4774267e-02
   4.8252330e+03   7.4034062e+03   1.9345558e-01   5.4793182e-02
   4.8470798e+03   7.4367656e+03   1.9278259e-01   5.4783684e-02
   4.8690298e+03   7.4702500e+03   1.9210740e-01   5.4784977e-02
   4.8911703e+03   7.5055312e+03   1.9143608e-01   5.4818891e-02
   4.9134414e+03   7.5406094e+03   1.9076486e-01   5.4897075e-02
   4.9354345e+03   7.5749844e+03   1.9009328e-01   5.5024680e-02
   4.9573465e+03   7.6097031e+03   1.8942390e-01   5.5212181e-02
   4.9792540e+03   7.6442969e+03   1.8875590e-01   5.5464065e-02
   5.0011318e+03   7.6785312e+03   1.8809397e-01   5.5738429e-02
   5.0232207e+03   7.7118281e+03   1.8743029e-01   5.5984210e-02
   5.0452638e+03   7.7447188e+03   1.8676564e-01   5.6166959e-02
   5.0672858e+03   7.7785781e+03   1.8610346e-01   5.6270435e-02
   5.0895241e+03   7.8116250e+03   1.8544397e-01   5.6308066e-02
   5.1115483e+03   7.8473281e+03   1.8478549e-01   5.6315416e-02
   5.1335704e+03   7.8808750e+03   1.8413080e-01   5.6335565e-02
   5.1557330e+03   7.9159219e+03   1.8349556e-01   5.6391698e-02
   5.1777331e+03   7.9502031e+03   1.8287043e-01   5.6501351e-02
   5.1998774e+03   7.9842188e+03   1.8225505e-01   5.6655151e-02
   5.2219084e+03   8.0173594e+03   1.8164608e-01   5.6834081e-02
   5.2439278e+03   8.0514688e+03   1.8103210e-01   5.7003861e-02
   5.2660483e+03   8.0853125e+03   1.8042049e-01   5.7128855e-02
   5.2882023e+03   8.1193438e+03   1.7983019e-01   5.7158897e-02
   5.3103475e+03   8.1524219e+03   1.7925077e-01   5.7101903e-02
   5.3324539e+03   8.1859219e+03   1.7867505e-01   5.7034363e-02
   5.3543475e+03   8.2189375e+03   1.7810354e-01   5.7010308e-02
   5.3764348e+03   8.2525625e+03   1.7753740e-01   5.7070354e-02
   5.3983821e+03   8.2848906e+03   1.7697854e-01   5.7254410e-02
   5.4205635e+03   8.3177969e+03   1.7642781e-01   5.7550304e-02
   5.4424732e+03   8.3512031e+03   1.7587756e-01   5.7903865e-02
   5.4644644e+03   8.3847031e+03   1.7532381e-01   5.8241738e-02
   5.4864198e+03   8.4185625e+03   1.7476909e-01   5.8488564e-02
   5.5084925e+03   8.4523906e+03   1.7421832e-01   5.8603010e-02
   5.5304745e+03   8.4873594e+03   1.7367349e-01   5.8606673e-02
   5.5525934e+03   8.5219062e+03   1.7313234e-01   5.8557552e-02
   5.5747934e+03   8.5534844e+03   1.7259435e-01   5.8532970e-02
   5.5968051e+03   8.5870625e+03   1.7206945e-01   5.8653443e-02
   5.6188291e+03   8.6227812e+03   1.7155575e-01   5.8942434e-02
   5.6409176e+03   8.6571875e+03   1.7103362e-01   5.9317956e-02
   5.6630846e+03   8.6905781e+03   1.7050637e-01   5.9679816e-02
   5.6850980e+03   8.7234062e+03   1.6998403e-01   5.9954409e-02
   5.7069990e+03   8.7570156e+03   1.6946453e-01   6.0188221e-02
   5.7288887e+03   8.7896719e+03   1.6894736e-01   6.0358582e-02
   5.7509302e+03   8.8233438e+03   1.6843304e-01   6.0422107e-02
   5.7728463e+03   8.8568438e+03   1.6793099e-01   6.0342889e-02
   5.7949061e+03   8.8920938e+03   1.6742682e-01   6.0224849e-02
   5.8170101e+03   8.9271562e+03   1.6692739e-01   6.0163546e-02
   5.8390994e+03   8.9629375e+03   1.6644081e-01   6.0214176e-02
   5.8611470e+03   8.9974375e+03   1.6596339e-01   6.0384340e-02
   5.8835524e+03   9.0326719e+03   1.6549341e-01   6.0640196e-02
   5.9055506e+03   9.0665938e+03   1.6502165e-01   6.0942481e-02
   5.9277722e+03   9.0989688e+03   1.6453599e-01   6.1201989e-02
   5.9498788e+03   9.1329062e+03   1.6405990e-01   6.1389552e-02
   5.9720206e+03   9.1672969e+03   1.6360527e-01   6.1522570e-02
   5.9940295e+03   9.2021094e+03   1.6315930e-01   6.1626217e-02
   6.0159910e+03   9.2361094e+03   1.6272070e-01   6.1715087e-02
   6.0379278e+03   9.2701719e+03   1.6228996e-01   6.1807798e-02
   6.0598666e+03   9.3038906e+03   1.6186699e-01   6.1910512e-02
   6.0819453e+03   9.3377812e+03   1.6145282e-01   6.2043859e-02
   6.1039645e+03   9.3710625e+03   1.6102863e-01   6.2197916e-02
   6.1259617e+03   9.4052969e+03   1.6060059e-01   6.2314869e-02
   6.1480323e+03   9.4400469e+03   1.6017931e-01   6.2409673e-02
   6.1703529e+03   9.4727656e+03   1.5976383e-01   6.2505325e-02
   6.1923530e+03   9.5063906e+03   1.5935320e-01   6.2613627e-02
   6.2144459e+03   9.5404062e+03   1.5895235e-01   6.2718574e-02
   6.2365892e+03   9.5748125e+03   1.5856120e-01   6.2823954e-02
   6.2586818e+03   9.6098906e+03   1.5817691e-01   6.2951230e-02
   6.2808084e+03   9.6441562e+03   1.5780293e-01   6.3119777e-02
   6.3029264e+03   9.6791094e+03   1.5743690e-01   6.3336803e-02
   6.3251926e+03   9.7131875e+03   1.5707778e-01   6.3589090e-02
   6.3473597e+03   9.7480938e+03   1.5672377e-01   6.3850445e-02
   6.3693751e+03   9.7829219e+03   1.5636332e-01   6.4146855e-02
   6.3914751e+03   9.8167031e+03   1.5599996e-01   6.4467512e-02
   6.4135771e+03   9.8502188e+03   1.5563908e-01   6.4758922e-02
   6.4355765e+03   9.8848438e+03   1.5528201e-01   6.4999156e-02
   6.4575383e+03   9.9181094e+03   1.5494236e-01   6.5207252e-02
   6.4795142e+03   9.9517031e+03   1.5464213e-01   6.5367822e-02
   6.5016360e+03   9.9850156e+03   1.5435491e-01   6.5486236e-02
   6.5236908e+03   1.0018703e+04   1.5407733e-01   6.5587520e-02
   6.5455787e+03   1.0052969e+04   1.5381120e-01   6.5711014e-02
   6.5676510e+03   1.0085891e+04   1.5355539e-01   6.5888165e-02
   6.5896654e+03   1.0120016e+04   1.5330984e-01   6.6107284e-02
   6.6115885e+03   1.0153656e+04   1.5307340e-01   6.6360642e-02
   6.6336634e+03   1.0188219e+04   1.5286729e-01   6.6733049e-02
   6.6557041e+03   1.0222125e+04   1.5266523e-01   6.7268500e-02
   6.6778058e+03   1.0256641e+04   1.5245847e-01   6.7810800e-02
   6.6998205e+03   1.0290406e+04   1.5225183e-01   6.8166334e-02
   6.7218865e+03   1.0324219e+04   1.5205706e-01   6.8317822e-02
   6.7439595e+03   1.0358891e+04   1.5187195e-01   6.8337093e-02
   6.7661663e+03   1.0391500e+04   1.5169618e-01   6.8368549e-02
   6.7881701e+03   1.0425984e+04   1.5152848e-01   6.8493817e-02
   6.8101730e+03   1.0460250e+04   1.5137139e-01   6.8769028e-02
   6.8323666e+03   1.0494469e+04   1.5121472e-01   6.9144989e-02
   6.8545045e+03   1.0529172e+04   1.5105775e-01   6.9491212e-02
   6.8766944e+03   1.0562719e+04   1.5090293e-01   6.9723586e-02
   6.8989021e+03   1.0594406e+04   1.5074154e-01   6.9835199e-02
   6.9209804e+03   1.0628656e+04   1.5059292e-01   6.9806541e-02
   6.9430058e+03   1.0662453e+04   1.5045563e-01   6.9797593e-02
   6.9651660e+03   1.0696484e+04   1.5032810e-01   6.9921527e-02
   6.9872351e+03   1.0731203e+04   1.5021696e-01   7.0188260e-02
   7.0106646e+03   1.0768672e+04   1.5011329e-01   7.0557180e-02
   7.0327339e+03   1.0801875e+04   1.5001247e-01   7.0930934e-02
   7.0549476e+03   1.0835703e+04   1.4991380e-01   7.1215253e-02
   7.0771945e+03   1.0870703e+04   1.4982155e-01   7.1394073e-02
   7.0993609e+03   1.0905469e+04   1.4973953e-01   7.1523264e-02
   7.1212858e+03   1.0938172e+04   1.4966827e-01   7.1676342e-02
   7.1432615e+03   1.0971344e+04   1.4961195e-01   7.1920455e-02
   7.1651624e+03   1.1004875e+04   1.4956448e-01   7.2287794e-02
   7.1871496e+03   1.1039078e+04   1.4951329e-01   7.2667986e-02
   7.2090732e+03   1.1072828e+04   1.4946192e-01   7.2932185e-02
   7.2310088e+03   1.1106422e+04   1.4943720e-01   7.3092660e-02
   7.2530002e+03   1.1139953e+04   1.4943928e-01   7.3320312e-02
   7.2749255e+03   1.1174469e+04   1.4945480e-01   7.3655259e-02
   7.2968823e+03   1.1207125e+04   1.4947287e-01   7.4013818e-02
   7.3188781e+03   1.1241625e+04   1.4949077e-01   7.4237698e-02
   7.3408979e+03   1.1275281e+04   1.4952024e-01   7.4245735e-02
   7.3629657e+03   1.1310781e+04   1.4956665e-01   7.4232169e-02
   7.3849299e+03   1.1345125e+04   1.4962514e-01   7.4383388e-02
   7.4069242e+03   1.1378422e+04   1.4968735e-01   7.4725452e-02
   7.4291630e+03   1.1413688e+04   1.4974673e-01   7.5151871e-02
   7.4512604e+03   1.1448000e+04   1.4980049e-01   7.5493139e-02
   7.4733695e+03   1.1482297e+04   1.4985916e-01   7.5656230e-02
   7.4952631e+03   1.1515703e+04   1.4992658e-01   7.5757565e-02
   7.5171430e+03   1.1549031e+04   1.5000124e-01   7.5952899e-02
   7.5391102e+03   1.1583078e+04   1.5007467e-01   7.6428636e-02
   7.5609960e+03   1.1616797e+04   1.5010193e-01   7.6917003e-02
   7.5829087e+03   1.1650719e+04   1.5011189e-01   7.7095715e-02
   7.6048392e+03   1.1685641e+04   1.5012231e-01   7.6999519e-02
   7.6268259e+03   1.1719812e+04   1.5013612e-01   7.6923117e-02
   7.6487902e+03   1.1754047e+04   1.5015631e-01   7.7168822e-02
   7.6708347e+03   1.1786953e+04   1.5016491e-01   7.7712272e-02
   7.6928297e+03   1.1819875e+04   1.5014292e-01   7.8268602e-02
   7.7148821e+03   1.1852438e+04   1.5010335e-01   7.8521833e-02
   7.7370047e+03   1.1886594e+04   1.5007540e-01   7.8374382e-02
   7.7590498e+03   1.1920922e+04   1.5006191e-01   7.7961702e-02
   7.7811131e+03   1.1955781e+04   1.5005577e-01   7.7779554e-02
   7.8031166e+03   1.1990062e+04   1.5005777e-01   7.8150822e-02
   7.8253794e+03   1.2023359e+04   1.5004118e-01   7.8889240e-02
   7.8475071e+03   1.2056547e+04   1.4998282e-01   7.9509186e-02
   7.8694332e+03   1.2090141e+04   1.4991200e-01   7.9638972e-02
   7.8914252e+03   1.2123578e+04   1.4985789e-01   7.9334970e-02
   7.9133560e+03   1.2157625e+04   1.4980942e-01   7.9054704e-02
   7.9352174e+03   1.2191188e+04   1.4976523e-01   7.8855784e-02
   7.9571167e+03   1.2224859e+04   1.4971585e-01   7.8777180e-02
   7.9790740e+03   1.2258469e+04   1.4966256e-01   7.8912700e-02
   8.0012113e+03   1.2292422e+04   1.4960607e-01   7.9305535e-02
   8.0232182e+03   1.2327406e+04   1.4953098e-01   7.9788921e-02
   8.0452369e+03   1.2360516e+04   1.4944139e-01   8.0099490e-02
   8.0673321e+03   1.2393250e+04   1.4934506e-01   8.0154512e-02
   8.0894595e+03   1.2426953e+04   1.4925121e-01   8.0102022e-02
   8.1115114e+03   1.2460562e+04   1.4916624e-01   8.0120229e-02
   8.1335758e+03   1.2494656e+04   1.4907801e-01   8.0229910e-02
   8.1555775e+03   1.2528438e+04   1.4899505e-01   8.0229472e-02
   8.1775823e+03   1.2562547e+04   1.4890244e-01   8.0159156e-02
   8.1996852e+03   1.2596188e+04   1.4880447e-01   8.0355281e-02
   8.2219260e+03   1.2630562e+04   1.4869895e-01   8.0763157e-02
   8.2442238e+03   1.2664250e+04   1.4857178e-01   8.1138929e-02
   8.2663181e+03   1.2697812e+04   1.4843267e-01   8.1251938e-02
   8.2883914e+03   1.2731453e+04   1.4829822e-01   8.1121647e-02
   8.3104883e+03   1.2765062e+04   1.4817223e-01   8.0864217e-02
   8.3325368e+03   1.2799766e+04   1.4805120e-01   8.0679005e-02
   8.3544535e+03   1.2833812e+04   1.4793218e-01   8.0815044e-02
   8.3765641e+03   1.2867172e+04   1.4780134e-01   8.1338805e-02
   8.3986623e+03   1.2901922e+04   1.4763490e-01   8.1876755e-02
   8.4205902e+03   1.2935688e+04   1.4745058e-01   8.2005804e-02
   8.4425769e+03   1.2968219e+04   1.4727497e-01   8.1741571e-02
   8.4644765e+03   1.3003156e+04   1.4710793e-01   8.1435038e-02
   8.4865133e+03   1.3035734e+04   1.4694714e-01   8.1413861e-02
   8.5086791e+03   1.3070016e+04   1.4678541e-01   8.1720598e-02
   8.5306799e+03   1.3104812e+04   1.4661256e-01   8.1944741e-02
   8.5527205e+03   1.3138844e+04   1.4643896e-01   8.1793555e-02
   8.5749780e+03   1.3172797e+04   1.4627696e-01   8.1431607e-02
   8.5970030e+03   1.3207281e+04   1.4613031e-01   8.1077287e-02
   8.6191778e+03   1.3239141e+04   1.4600758e-01   8.1148383e-02
   8.6411960e+03   1.3272766e+04   1.4588668e-01   8.1721866e-02
   8.6633229e+03   1.3306734e+04   1.4572168e-01   8.2397992e-02
   8.6854776e+03   1.3341703e+04   1.4552611e-01   8.2647437e-02
   8.7076416e+03   1.3374234e+04   1.4534439e-01   8.2376393e-02
   8.7296763e+03   1.3408641e+04   1.4518581e-01   8.1968183e-02
   8.7516737e+03   1.3442406e+04   1.4504119e-01   8.1815934e-02
   8.7737065e+03   1.3477719e+04   1.4490001e-01   8.2125419e-02
   8.7957203e+03   1.3511891e+04   1.4473337e-01   8.2696277e-02
   8.8177775e+03   1.3545312e+04   1.4454363e-01   8.3084311e-02
   8.8399904e+03   1.3578969e+04   1.4437003e-01   8.3093593e-02
   8.8621116e+03   1.3613094e+04   1.4426957e-01   8.2798044e-02
   8.8840232e+03   1.3647438e+04   1.4419385e-01   8.2444597e-02
   8.9059148e+03   1.3681703e+04   1.4413161e-01   8.2419060e-02
   8.9279026e+03   1.3715094e+04   1.4407201e-01   8.2764702e-02
   8.9497903e+03   1.3748000e+04   1.4398869e-01   8.3191984e-02
   8.9717506e+03   1.3782078e+04   1.4387225e-01   8.3319751e-02
   8.9939263e+03   1.3816125e+04   1.4375708e-01   8.3030040e-02
   9.0158644e+03   1.3850516e+04   1.4365754e-01   8.2651612e-02
   9.0379451e+03   1.3885422e+04   1.4357591e-01   8.2783910e-02
   9.0599534e+03   1.3920125e+04   1.4347979e-01   8.3548609e-02
   9.0819907e+03   1.3953922e+04   1.4331031e-01   8.4201458e-02
   9.1040601e+03   1.3988719e+04   1.4313811e-01   8.4161277e-02
   9.1260304e+03   1.4022031e+04   1.4299556e-01   8.3762176e-02
   9.1481054e+03   1.4056297e+04   1.4287182e-01   8.3610905e-02
   9.1701492e+03   1.4090453e+04   1.4275989e-01   8.3895556e-02
   9.1920591e+03   1.4124094e+04   1.4265718e-01   8.4316204e-02
   9.2140969e+03   1.4158078e+04   1.4254311e-01   8.4524638e-02
   9.2361193e+03   1.4193422e+04   1.4242917e-01   8.4417942e-02
   9.2580321e+03   1.4226500e+04   1.4232285e-01   8.4194325e-02
   9.2799708e+03   1.4259922e+04   1.4222377e-01   8.4085233e-02
   9.3018973e+03   1.4292703e+04   1.4212662e-01   8.4194749e-02
   9.3239147e+03   1.4325500e+04   1.4201949e-01   8.4429925e-02
   9.3462792e+03   1.4359641e+04   1.4189696e-01   8.4601452e-02
   9.3685687e+03   1.4395016e+04   1.4176792e-01   8.4586761e-02
   9.3905414e+03   1.4430641e+04   1.4164371e-01   8.4432140e-02
   9.4125754e+03   1.4464438e+04   1.4152886e-01   8.4326307e-02
   9.4344335e+03   1.4498109e+04   1.4141806e-01   8.4393211e-02
   9.4566220e+03   1.4534109e+04   1.4129867e-01   8.4570545e-02
   9.4786357e+03   1.4567359e+04   1.4116442e-01   8.4683889e-02
   9.5005602e+03   1.4600609e+04   1.4102635e-01   8.4639038e-02
   9.5225837e+03   1.4634125e+04   1.4089351e-01   8.4512674e-02
   9.5445729e+03   1.4667281e+04   1.4076676e-01   8.4459927e-02
   9.5665972e+03   1.4700547e+04   1.4063489e-01   8.4422365e-02
   9.5886574e+03   1.4734562e+04   1.4050533e-01   8.4228936e-02
   9.6106659e+03   1.4768375e+04   1.4037860e-01   8.3966803e-02
   9.6328107e+03   1.4801844e+04   1.4025227e-01   8.3835209e-02
   9.6548504e+03   1.4836656e+04   1.4012808e-01   8.3950790e-02
   9.6769820e+03   1.4872516e+04   1.3999193e-01   8.4187231e-02
   9.6990424e+03   1.4904969e+04   1.3984025e-01   8.4307494e-02
   9.7210398e+03   1.4938625e+04   1.3968876e-01   8.4223526e-02
   9.7430086e+03   1.4972781e+04   1.3954524e-01   8.4055990e-02


==> data/deblurring/bilevelDeblurFIFB32Su.txt <==
   cputime   SuDiff
   2.5625000e+01   5.7655434e-02
   3.0679688e+02   5.9579059e-02
   5.7895312e+02   4.8974313e-02
   8.5204688e+02   4.7965113e-02
   1.1224844e+03   4.7218163e-02
   1.3951875e+03   4.6294092e-02
   1.6688750e+03   4.5511073e-02
   1.9442188e+03   4.4759060e-02
   2.2122344e+03   4.3523870e-02
   2.4846875e+03   4.2680419e-02
   2.7537656e+03   4.1491712e-02
   3.0252031e+03   4.0608606e-02
   3.2955156e+03   3.9739617e-02
   3.5692656e+03   3.8884178e-02
   3.8378750e+03   3.7869792e-02
   4.1096406e+03   3.7939265e-02
   4.3811250e+03   3.6494141e-02
   4.6487969e+03   3.5038196e-02
   4.9202344e+03   3.3459207e-02
   5.1959531e+03   3.2419457e-02
   5.4678438e+03   3.0672480e-02
   5.7374375e+03   2.9516945e-02
   6.0069844e+03   2.8983566e-02
   6.2816719e+03   2.7203872e-02
   6.5518594e+03   2.6423180e-02
   6.8246719e+03   2.5324721e-02
   7.0953125e+03   2.4040144e-02
   7.3689844e+03   2.2915695e-02
   7.6442969e+03   2.1996219e-02
   7.9159219e+03   2.0606775e-02
   8.1859219e+03   1.9849535e-02
   8.4523906e+03   1.8569842e-02
   8.7234062e+03   1.7995221e-02
   8.9974375e+03   1.6854440e-02
   9.2701719e+03   1.5871394e-02
   9.5404062e+03   1.5100297e-02
   9.8167031e+03   1.5642595e-02
   1.0085891e+04   1.4537855e-02
   1.0358891e+04   1.3958459e-02
   1.0628656e+04   1.3499887e-02
   1.0905469e+04   1.3969863e-02
   1.1174469e+04   1.5246647e-02
   1.1448000e+04   1.5163845e-02
   1.1719812e+04   1.4825614e-02
   1.1990062e+04   1.7214615e-02
   1.2258469e+04   1.5879523e-02
   1.2528438e+04   1.5238385e-02
   1.2799766e+04   1.5232563e-02
   1.3070016e+04   1.6682954e-02
   1.3341703e+04   1.5680538e-02
   1.3613094e+04   1.4831583e-02
   1.3885422e+04   1.7383150e-02
   1.4158078e+04   1.6162064e-02
   1.4430641e+04   1.5229133e-02
   1.4700547e+04   1.5225441e-02
   1.4972781e+04   1.4972776e-02


==> data/deblurring/bilevelDeblurImplicit128.txt <==
   time   cputime   alphaDiff   uDiff
   0.0000000e+00   0.0000000e+00   6.3609770e-01   5.7506757e-02
   1.1225638e+02   5.4351562e+02   6.3532797e-01   5.7506757e-02
   2.2332509e+02   1.0715781e+03   6.3456084e-01   5.7373638e-02
   3.3293940e+02   1.6001875e+03   6.3379446e-01   5.7332674e-02
   4.4248526e+02   2.1256719e+03   6.3302861e-01   5.7304516e-02
   5.5292922e+02   2.6563438e+03   6.3226127e-01   5.7278477e-02
   6.6375438e+02   3.1889219e+03   6.3149450e-01   5.7252766e-02
   7.7387327e+02   3.7238125e+03   6.3072808e-01   5.7227165e-02
   8.8309220e+02   4.2473906e+03   6.2996389e-01   5.7201631e-02
   9.8975193e+02   4.7663281e+03   6.2920749e-01   5.7176033e-02
   1.0948777e+03   5.2764688e+03   6.2845176e-01   5.7150442e-02
   1.1994231e+03   5.7859688e+03   6.2769603e-01   5.7125045e-02
   1.3044592e+03   6.3012344e+03   6.2694211e-01   5.7099701e-02
   1.4090386e+03   6.8137500e+03   6.2618806e-01   5.7074420e-02
   1.5133821e+03   7.3190781e+03   6.2542643e-01   5.7049114e-02
   1.6187935e+03   7.8325000e+03   6.2466514e-01   5.7023611e-02
   1.7281614e+03   8.3636875e+03   6.2390442e-01   5.6997842e-02
   1.8434293e+03   8.9107500e+03   6.2314396e-01   5.6972052e-02
   1.9589905e+03   9.4621250e+03   6.2237969e-01   5.6946097e-02
   2.0690204e+03   9.9927656e+03   6.2161377e-01   5.6919948e-02
   2.1825544e+03   1.0532047e+04   6.2084849e-01   5.6893644e-02
   2.2981854e+03   1.1076188e+04   6.2008525e-01   5.6867384e-02
   2.4088913e+03   1.1610844e+04   6.1932293e-01   5.6841152e-02
   2.5183942e+03   1.2134672e+04   6.1855911e-01   5.6815018e-02
   2.6278659e+03   1.2669031e+04   6.1779441e-01   5.6788848e-02
   2.7355804e+03   1.3183750e+04   6.1703015e-01   5.6762576e-02
   2.8457714e+03   1.3714734e+04   6.1626671e-01   5.6736260e-02
   2.9548605e+03   1.4241578e+04   6.1550419e-01   5.6709983e-02
   3.0642760e+03   1.4763891e+04   6.1473892e-01   5.6683690e-02
   3.1749512e+03   1.5294625e+04   6.1397555e-01   5.6657206e-02


==> data/deblurring/bilevelDeblurImplicit32.txt <==
   time   cputime   alphaDiff   uDiff
   0.0000000e+00   0.0000000e+00   4.0532933e-01   5.7655434e-02
   7.9849536e+01   8.8687500e+01   4.0527772e-01   5.7578020e-02
   1.6254017e+02   1.7923438e+02   4.0522590e-01   5.7487253e-02
   2.4666856e+02   2.7126562e+02   4.0517405e-01   5.7400215e-02
   3.2737136e+02   3.6007812e+02   4.0512240e-01   5.7312513e-02
   4.0748544e+02   4.4885938e+02   4.0507081e-01   5.7226963e-02
   4.8944714e+02   5.3932812e+02   4.0501931e-01   5.7144942e-02
   5.6926620e+02   6.2700000e+02   4.0496788e-01   5.7061766e-02
   6.4942492e+02   7.1515625e+02   4.0491649e-01   5.6979662e-02
   7.3016947e+02   8.0454688e+02   4.0486512e-01   5.6898567e-02
   8.1067078e+02   8.9212500e+02   4.0481376e-01   5.6818323e-02
   8.9085642e+02   9.8050000e+02   4.0476243e-01   5.6736947e-02
   9.7139362e+02   1.0682500e+03   4.0471105e-01   5.6655156e-02
   1.0512189e+03   1.1551719e+03   4.0465956e-01   5.6573325e-02
   1.1315529e+03   1.2421875e+03   4.0460883e-01   5.6492813e-02
   1.2114014e+03   1.3294375e+03   4.0455826e-01   5.6413542e-02
   1.2913952e+03   1.4166406e+03   4.0450765e-01   5.6334788e-02
   1.3717693e+03   1.5048281e+03   4.0445702e-01   5.6256839e-02
   1.4516840e+03   1.5916562e+03   4.0440632e-01   5.6179761e-02
   1.5320156e+03   1.6792656e+03   4.0435539e-01   5.6103503e-02
   1.6119367e+03   1.7668438e+03   4.0430432e-01   5.6028464e-02
   1.6920987e+03   1.8532188e+03   4.0425320e-01   5.5953649e-02
   1.7717436e+03   1.9397188e+03   4.0420199e-01   5.5878010e-02
   1.8517045e+03   2.0271562e+03   4.0415084e-01   5.5803367e-02
   1.9324500e+03   2.1142656e+03   4.0409971e-01   5.5730895e-02
   2.0119500e+03   2.2004531e+03   4.0404860e-01   5.5658940e-02
   2.0932685e+03   2.2881719e+03   4.0399731e-01   5.5584544e-02
   2.1735305e+03   2.3748438e+03   4.0394569e-01   5.5505007e-02
   2.2536672e+03   2.4617812e+03   4.0389408e-01   5.5424840e-02
   2.3334464e+03   2.5488438e+03   4.0384262e-01   5.5344584e-02
   2.4136046e+03   2.6356250e+03   4.0379104e-01   5.5266080e-02
   2.4933136e+03   2.7220312e+03   4.0373910e-01   5.5191316e-02
   2.5730113e+03   2.8085156e+03   4.0368707e-01   5.5117693e-02
   2.6527293e+03   2.8948750e+03   4.0363510e-01   5.5045054e-02
   2.7327889e+03   2.9816562e+03   4.0358321e-01   5.4973439e-02
   2.8124438e+03   3.0681562e+03   4.0353096e-01   5.4903015e-02
   2.8927990e+03   3.1561406e+03   4.0347831e-01   5.4834132e-02
   2.9743668e+03   3.2450781e+03   4.0342566e-01   5.4766342e-02
   3.0544224e+03   3.3317031e+03   4.0337292e-01   5.4699169e-02
   3.1343081e+03   3.4175156e+03   4.0332031e-01   5.4632212e-02
   3.2141054e+03   3.5032656e+03   4.0326783e-01   5.4566777e-02
   3.2936613e+03   3.5892344e+03   4.0321575e-01   5.4504501e-02
   3.3736730e+03   3.6761562e+03   4.0316377e-01   5.4439756e-02
   3.4537279e+03   3.7628750e+03   4.0311182e-01   5.4373838e-02
   3.5336116e+03   3.8494062e+03   4.0305875e-01   5.4314941e-02
   3.6139450e+03   3.9363125e+03   4.0300568e-01   5.4258074e-02
   3.6936162e+03   4.0224375e+03   4.0295281e-01   5.4192683e-02
   3.7742162e+03   4.1097344e+03   4.0289999e-01   5.4128287e-02
   3.8550490e+03   4.1981719e+03   4.0284717e-01   5.4065027e-02
   3.9346259e+03   4.2843906e+03   4.0279423e-01   5.4005372e-02
   4.0151182e+03   4.3720000e+03   4.0274136e-01   5.3946586e-02
   4.0949018e+03   4.4577344e+03   4.0268854e-01   5.3888370e-02
   4.1748788e+03   4.5440000e+03   4.0263579e-01   5.3830652e-02
   4.2550626e+03   4.6301406e+03   4.0258308e-01   5.3773558e-02
   4.3351835e+03   4.7165938e+03   4.0253017e-01   5.3717384e-02
   4.4154590e+03   4.8032500e+03   4.0247703e-01   5.3664085e-02
   4.4950877e+03   4.8886875e+03   4.0242394e-01   5.3611713e-02
   4.5749846e+03   4.9742656e+03   4.0237080e-01   5.3559652e-02
   4.6550988e+03   5.0602344e+03   4.0231594e-01   5.3504458e-02
   4.7345951e+03   5.1460938e+03   4.0226047e-01   5.3446912e-02
   4.8143880e+03   5.2321406e+03   4.0220498e-01   5.3389389e-02
   4.8940646e+03   5.3181250e+03   4.0214967e-01   5.3332908e-02
   4.9742937e+03   5.4052969e+03   4.0209459e-01   5.3278385e-02
   5.0549610e+03   5.4927500e+03   4.0203960e-01   5.3227711e-02
   5.1347473e+03   5.5791562e+03   4.0198456e-01   5.3178716e-02
   5.2150128e+03   5.6655156e+03   4.0192911e-01   5.3132202e-02
   5.2948234e+03   5.7528906e+03   4.0187378e-01   5.3088822e-02
   5.3746974e+03   5.8393281e+03   4.0181848e-01   5.3046144e-02
   5.4545665e+03   5.9257656e+03   4.0176318e-01   5.3004113e-02
   5.5342337e+03   6.0118906e+03   4.0170787e-01   5.2964276e-02
   5.6142999e+03   6.0984531e+03   4.0165260e-01   5.2926513e-02
   5.6949139e+03   6.1855625e+03   4.0159693e-01   5.2889562e-02
   5.7743924e+03   6.2721875e+03   4.0154127e-01   5.2853036e-02
   5.8555935e+03   6.3604531e+03   4.0148563e-01   5.2817106e-02
   5.9352422e+03   6.4461719e+03   4.0143002e-01   5.2781776e-02
   6.0150247e+03   6.5327812e+03   4.0137436e-01   5.2747332e-02
   6.0950178e+03   6.6190469e+03   4.0131871e-01   5.2713666e-02
   6.1749123e+03   6.7059531e+03   4.0126307e-01   5.2680562e-02
   6.2561212e+03   6.7933281e+03   4.0120747e-01   5.2648009e-02
   6.3365945e+03   6.8796250e+03   4.0115189e-01   5.2615848e-02
   6.4166727e+03   6.9662500e+03   4.0109634e-01   5.2584068e-02
   6.4967976e+03   7.0534062e+03   4.0104098e-01   5.2552402e-02
   6.5768382e+03   7.1406094e+03   4.0098618e-01   5.2521355e-02
   6.6571412e+03   7.2273125e+03   4.0093139e-01   5.2490829e-02
   6.7366669e+03   7.3138594e+03   4.0087663e-01   5.2460976e-02
   6.8164739e+03   7.3996875e+03   4.0082189e-01   5.2432495e-02
   6.8979467e+03   7.4875781e+03   4.0076716e-01   5.2404462e-02
   6.9775661e+03   7.5737344e+03   4.0071244e-01   5.2376744e-02
   7.0579225e+03   7.6606250e+03   4.0065774e-01   5.2349304e-02
   7.1383620e+03   7.7475000e+03   4.0060306e-01   5.2322015e-02
   7.2177987e+03   7.8342812e+03   4.0054846e-01   5.2294322e-02
   7.2976056e+03   7.9203438e+03   4.0049390e-01   5.2267298e-02
   7.3775240e+03   8.0069062e+03   4.0043934e-01   5.2240473e-02
   7.4572942e+03   8.0932500e+03   4.0038478e-01   5.2213549e-02
   7.5375247e+03   8.1794844e+03   4.0033023e-01   5.2187047e-02
   7.6172814e+03   8.2652812e+03   4.0027569e-01   5.2160972e-02
   7.6976802e+03   8.3529375e+03   4.0022117e-01   5.2135323e-02
   7.7775070e+03   8.4387344e+03   4.0016671e-01   5.2110222e-02
   7.8575600e+03   8.5249062e+03   4.0011235e-01   5.2085398e-02
   7.9381131e+03   8.6128438e+03   4.0005800e-01   5.2060758e-02
   8.0176232e+03   8.6980156e+03   4.0000367e-01   5.2036498e-02
   8.0974941e+03   8.7846719e+03   3.9994941e-01   5.2012236e-02
   8.1769741e+03   8.8706719e+03   3.9989515e-01   5.1988260e-02
   8.2568046e+03   8.9565312e+03   3.9984090e-01   5.1964630e-02
   8.3365576e+03   9.0422812e+03   3.9978675e-01   5.1939577e-02
   8.4161604e+03   9.1277344e+03   3.9973264e-01   5.1914224e-02
   8.4956988e+03   9.2132969e+03   3.9967866e-01   5.1887909e-02
   8.5757032e+03   9.2996094e+03   3.9962521e-01   5.1859224e-02
   8.6552995e+03   9.3849375e+03   3.9957181e-01   5.1830661e-02
   8.7353500e+03   9.4719375e+03   3.9951802e-01   5.1806895e-02
   8.8148825e+03   9.5578125e+03   3.9946421e-01   5.1786793e-02
   8.8956593e+03   9.6447656e+03   3.9941041e-01   5.1766950e-02
   8.9756528e+03   9.7307031e+03   3.9935674e-01   5.1748210e-02
   9.0553098e+03   9.8166719e+03   3.9930324e-01   5.1732224e-02
   9.1360227e+03   9.9043750e+03   3.9924975e-01   5.1716434e-02
   9.2167890e+03   9.9913438e+03   3.9919627e-01   5.1700854e-02
   9.2964487e+03   1.0077297e+04   3.9914279e-01   5.1685480e-02
   9.3763778e+03   1.0163641e+04   3.9908932e-01   5.1670304e-02
   9.4561076e+03   1.0249125e+04   3.9903587e-01   5.1655314e-02
   9.5355076e+03   1.0334953e+04   3.9898242e-01   5.1640507e-02
   9.6149393e+03   1.0420375e+04   3.9892899e-01   5.1625881e-02
   9.6953742e+03   1.0507281e+04   3.9887557e-01   5.1611432e-02
   9.7747010e+03   1.0591812e+04   3.9882217e-01   5.1597155e-02
   9.8549385e+03   1.0677875e+04   3.9876880e-01   5.1583047e-02
   9.9342219e+03   1.0763094e+04   3.9871547e-01   5.1569107e-02
   1.0013754e+04   1.0848234e+04   3.9866220e-01   5.1555328e-02
   1.0093268e+04   1.0933984e+04   3.9860901e-01   5.1541708e-02
   1.0173391e+04   1.1018875e+04   3.9855589e-01   5.1528146e-02
   1.0254132e+04   1.1106719e+04   3.9850287e-01   5.1511978e-02
   1.0333770e+04   1.1192453e+04   3.9844989e-01   5.1487649e-02
   1.0413604e+04   1.1277344e+04   3.9839678e-01   5.1463556e-02
   1.0493680e+04   1.1363656e+04   3.9834363e-01   5.1439776e-02
   1.0573391e+04   1.1449422e+04   3.9829093e-01   5.1417072e-02
   1.0653990e+04   1.1535625e+04   3.9823843e-01   5.1395670e-02
   1.0733956e+04   1.1621547e+04   3.9818593e-01   5.1374628e-02
   1.0813718e+04   1.1707031e+04   3.9813347e-01   5.1353935e-02
   1.0893110e+04   1.1791641e+04   3.9808113e-01   5.1333653e-02
   1.0973309e+04   1.1877609e+04   3.9802883e-01   5.1313705e-02
   1.1053150e+04   1.1963719e+04   3.9797665e-01   5.1294351e-02
   1.1133127e+04   1.2049156e+04   3.9792446e-01   5.1275154e-02
   1.1214281e+04   1.2135469e+04   3.9787228e-01   5.1256048e-02
   1.1294137e+04   1.2221234e+04   3.9782011e-01   5.1237241e-02
   1.1375082e+04   1.2307719e+04   3.9776794e-01   5.1218724e-02
   1.1455665e+04   1.2393922e+04   3.9771577e-01   5.1200495e-02
   1.1535287e+04   1.2479328e+04   3.9766364e-01   5.1182680e-02
   1.1614899e+04   1.2564094e+04   3.9761152e-01   5.1165312e-02
   1.1694910e+04   1.2649172e+04   3.9755941e-01   5.1148181e-02
   1.1774697e+04   1.2734844e+04   3.9750729e-01   5.1131280e-02
   1.1854083e+04   1.2820453e+04   3.9745503e-01   5.1114449e-02
   1.1934195e+04   1.2906188e+04   3.9739620e-01   5.1094982e-02
   1.2013988e+04   1.2991656e+04   3.9733738e-01   5.1075326e-02
   1.2093735e+04   1.3077375e+04   3.9727857e-01   5.1056072e-02
   1.2173828e+04   1.3162922e+04   3.9721977e-01   5.1036444e-02
   1.2253765e+04   1.3248812e+04   3.9716099e-01   5.1016981e-02
   1.2333238e+04   1.3333266e+04   3.9710221e-01   5.0997849e-02
   1.2413713e+04   1.3418906e+04   3.9704344e-01   5.0979027e-02
   1.2493454e+04   1.3504875e+04   3.9698468e-01   5.0960535e-02
   1.2572971e+04   1.3590516e+04   3.9692569e-01   5.0942879e-02
   1.2652377e+04   1.3675062e+04   3.9686666e-01   5.0925814e-02
   1.2731794e+04   1.3760281e+04   3.9680764e-01   5.0909046e-02
   1.2811416e+04   1.3845797e+04   3.9674863e-01   5.0892562e-02
   1.2891828e+04   1.3931469e+04   3.9668962e-01   5.0876351e-02
   1.2971453e+04   1.4017547e+04   3.9663062e-01   5.0860369e-02
   1.3051860e+04   1.4103750e+04   3.9657163e-01   5.0844601e-02
   1.3132788e+04   1.4190500e+04   3.9651259e-01   5.0828993e-02
   1.3212939e+04   1.4276094e+04   3.9645367e-01   5.0813327e-02
   1.3293058e+04   1.4361500e+04   3.9639476e-01   5.0798106e-02
   1.3372985e+04   1.4447688e+04   3.9633589e-01   5.0783326e-02
   1.3452587e+04   1.4532844e+04   3.9627741e-01   5.0771890e-02
   1.3531968e+04   1.4617250e+04   3.9621914e-01   5.0763400e-02
   1.3611957e+04   1.4704000e+04   3.9616091e-01   5.0756268e-02
   1.3692921e+04   1.4789844e+04   3.9610268e-01   5.0749233e-02
   1.3772909e+04   1.4875031e+04   3.9604443e-01   5.0742256e-02
   1.3852162e+04   1.4959531e+04   3.9598617e-01   5.0735316e-02


==> data/denoising/JsGrid128.txt <==
   alpha   Js
   8.0000000e-03   5.5451094e+01
   1.6000000e-02   4.3450588e+01
   2.4000000e-02   3.6246744e+01
   3.2000000e-02   3.2582520e+01
   4.0000000e-02   3.1466388e+01
   4.8000000e-02   3.2140263e+01
   5.6000000e-02   3.3989543e+01
   6.4000000e-02   3.6568969e+01
   7.2000000e-02   3.9627342e+01
   8.0000000e-02   4.2921374e+01
   8.8000000e-02   4.6405712e+01
   9.6000000e-02   5.0075661e+01
   1.0400000e-01   5.3818867e+01
   1.1200000e-01   5.7616427e+01
   1.2000000e-01   6.1466349e+01
   1.2800000e-01   6.5389768e+01
   1.3600000e-01   6.9339983e+01
   1.4400000e-01   7.3377484e+01
   1.5200000e-01   7.7454727e+01
   1.6000000e-01   8.1491450e+01
   1.6800000e-01   8.5458477e+01
   1.7600000e-01   8.9323912e+01
   1.8400000e-01   9.3116734e+01
   1.9200000e-01   9.6828960e+01
   2.0000000e-01   1.0049896e+02
   2.0800000e-01   1.0408649e+02
   2.1600000e-01   1.0763019e+02
   2.2400000e-01   1.1116976e+02
   2.3200000e-01   1.1465105e+02
   2.4000000e-01   1.1810111e+02
   2.4800000e-01   1.2152908e+02
   2.5600000e-01   1.2493394e+02
   2.6400000e-01   1.2817413e+02
   2.7200000e-01   1.3139329e+02
   2.8000000e-01   1.3464070e+02
   2.8800000e-01   1.3787183e+02
   2.9600000e-01   1.4110114e+02
   3.0400000e-01   1.4433433e+02
   3.1200000e-01   1.4747735e+02
   3.2000000e-01   1.5060386e+02
   3.2800000e-01   1.5366435e+02
   3.3600000e-01   1.5673334e+02
   3.4400000e-01   1.5984468e+02
   3.5200000e-01   1.6293499e+02
   3.6000000e-01   1.6599882e+02
   3.6800000e-01   1.6906820e+02
   3.7600000e-01   1.7215658e+02
   3.8400000e-01   1.7526030e+02
   3.9200000e-01   1.7835130e+02
   4.0000000e-01   1.8132460e+02
   4.0800000e-01   1.8422723e+02
   4.1600000e-01   1.8702542e+02
   4.2400000e-01   1.8973745e+02
   4.3200000e-01   1.9238840e+02
   4.4000000e-01   1.9497574e+02
   4.4800000e-01   1.9743976e+02
   4.5600000e-01   1.9991925e+02
   4.6400000e-01   2.0232428e+02
   4.7200000e-01   2.0471188e+02
   4.8000000e-01   2.0706186e+02
   4.8800000e-01   2.0936035e+02
   4.9600000e-01   2.1156913e+02
   5.0400000e-01   2.1379423e+02
   5.1200000e-01   2.1601584e+02
   5.2000000e-01   2.1820470e+02
   5.2800000e-01   2.2039194e+02
   5.3600000e-01   2.2259122e+02
   5.4400000e-01   2.2460485e+02
   5.5200000e-01   2.2657923e+02
   5.6000000e-01   2.2853782e+02
   5.6800000e-01   2.3049622e+02
   5.7600000e-01   2.3242255e+02
   5.8400000e-01   2.3436089e+02
   5.9200000e-01   2.3628955e+02
   6.0000000e-01   2.3819495e+02
   6.0800000e-01   2.4009420e+02
   6.1600000e-01   2.4200219e+02
   6.2400000e-01   2.4388438e+02
   6.3200000e-01   2.4577672e+02
   6.4000000e-01   2.4765996e+02
   6.4800000e-01   2.4952450e+02
   6.5600000e-01   2.5136912e+02
   6.6400000e-01   2.5320645e+02
   6.7200000e-01   2.5501290e+02
   6.8000000e-01   2.5681123e+02
   6.8800000e-01   2.5853538e+02
   6.9600000e-01   2.6023221e+02
   7.0400000e-01   2.6191803e+02
   7.1200000e-01   2.6359556e+02
   7.2000000e-01   2.6520255e+02
   7.2800000e-01   2.6674471e+02
   7.3600000e-01   2.6825763e+02
   7.4400000e-01   2.6970870e+02
   7.5200000e-01   2.7116213e+02
   7.6000000e-01   2.7253874e+02
   7.6800000e-01   2.7392486e+02
   7.7600000e-01   2.7522590e+02
   7.8400000e-01   2.7655276e+02
   7.9200000e-01   2.7786662e+02
   8.0000000e-01   2.7911248e+02


==> data/denoising/JsGrid256.txt <==
   alpha   Js
   8.0000000e-03   2.2406837e+02
   1.6000000e-02   1.7154604e+02
   2.4000000e-02   1.3891662e+02
   3.2000000e-02   1.2113937e+02
   4.0000000e-02   1.1409535e+02
   4.8000000e-02   1.1445409e+02
   5.6000000e-02   1.1959548e+02
   6.4000000e-02   1.2775514e+02
   7.2000000e-02   1.3777983e+02
   8.0000000e-02   1.4908504e+02
   8.8000000e-02   1.6123563e+02
   9.6000000e-02   1.7392693e+02
   1.0400000e-01   1.8692026e+02
   1.1200000e-01   2.0009120e+02
   1.2000000e-01   2.1336669e+02
   1.2800000e-01   2.2683866e+02
   1.3600000e-01   2.4033557e+02
   1.4400000e-01   2.5378885e+02
   1.5200000e-01   2.6709953e+02
   1.6000000e-01   2.8032434e+02
   1.6800000e-01   2.9334629e+02
   1.7600000e-01   3.0618756e+02
   1.8400000e-01   3.1888961e+02
   1.9200000e-01   3.3151609e+02
   2.0000000e-01   3.4413838e+02
   2.0800000e-01   3.5661299e+02
   2.1600000e-01   3.6892943e+02
   2.2400000e-01   3.8122397e+02
   2.3200000e-01   3.9347085e+02
   2.4000000e-01   4.0556479e+02
   2.4800000e-01   4.1747163e+02
   2.5600000e-01   4.2936782e+02
   2.6400000e-01   4.4127699e+02
   2.7200000e-01   4.5321277e+02
   2.8000000e-01   4.6505966e+02
   2.8800000e-01   4.7683595e+02
   2.9600000e-01   4.8854299e+02
   3.0400000e-01   5.0010648e+02
   3.1200000e-01   5.1162589e+02
   3.2000000e-01   5.2319694e+02
   3.2800000e-01   5.3455654e+02
   3.3600000e-01   5.4588987e+02
   3.4400000e-01   5.5714311e+02
   3.5200000e-01   5.6837938e+02
   3.6000000e-01   5.7958138e+02
   3.6800000e-01   5.9058508e+02
   3.7600000e-01   6.0135327e+02
   3.8400000e-01   6.1209354e+02
   3.9200000e-01   6.2272009e+02
   4.0000000e-01   6.3315345e+02
   4.0800000e-01   6.4334193e+02
   4.1600000e-01   6.5340541e+02
   4.2400000e-01   6.6348704e+02
   4.3200000e-01   6.7338997e+02
   4.4000000e-01   6.8309874e+02
   4.4800000e-01   6.9226033e+02
   4.5600000e-01   7.0107287e+02
   4.6400000e-01   7.0961849e+02
   4.7200000e-01   7.1775315e+02
   4.8000000e-01   7.2550705e+02
   4.8800000e-01   7.3305919e+02
   4.9600000e-01   7.4048729e+02
   5.0400000e-01   7.4778924e+02
   5.1200000e-01   7.5501549e+02
   5.2000000e-01   7.6217728e+02
   5.2800000e-01   7.6919705e+02
   5.3600000e-01   7.7598460e+02
   5.4400000e-01   7.8271373e+02
   5.5200000e-01   7.8948974e+02
   5.6000000e-01   7.9607213e+02
   5.6800000e-01   8.0250639e+02
   5.7600000e-01   8.0890086e+02
   5.8400000e-01   8.1522881e+02
   5.9200000e-01   8.2153608e+02
   6.0000000e-01   8.2769063e+02
   6.0800000e-01   8.3385000e+02
   6.1600000e-01   8.3998018e+02
   6.2400000e-01   8.4607986e+02
   6.3200000e-01   8.5211802e+02
   6.4000000e-01   8.5799265e+02
   6.4800000e-01   8.6384444e+02
   6.5600000e-01   8.6959473e+02
   6.6400000e-01   8.7523864e+02
   6.7200000e-01   8.8083089e+02
   6.8000000e-01   8.8636337e+02
   6.8800000e-01   8.9184137e+02
   6.9600000e-01   8.9727122e+02
   7.0400000e-01   9.0260343e+02
   7.1200000e-01   9.0792146e+02
   7.2000000e-01   9.1311744e+02
   7.2800000e-01   9.1823324e+02
   7.3600000e-01   9.2326097e+02
   7.4400000e-01   9.2823614e+02
   7.5200000e-01   9.3309204e+02
   7.6000000e-01   9.3786476e+02
   7.6800000e-01   9.4254598e+02
   7.7600000e-01   9.4709810e+02
   7.8400000e-01   9.5145505e+02
   7.9200000e-01   9.5567709e+02
   8.0000000e-01   9.5986513e+02


==> data/denoising/bilevelDenoiseAID128.txt <==
   time   cputime   alphaDiff   uDiff
   1.2130000e-04   0.0000000e+00   1.0000000e+00   1.1043099e-01
   4.4582672e+00   3.9046875e+01   8.6636478e-01   1.0649357e-01
   1.0901803e+01   9.4640625e+01   7.4468234e-01   9.7358743e-02
   1.7793115e+01   1.5420312e+02   6.4027293e-01   8.6275073e-02
   2.4844994e+01   2.1678125e+02   5.5353210e-01   7.5203353e-02
   3.2617915e+01   2.8087500e+02   4.8254547e-01   6.5101597e-02
   4.0349194e+01   3.4506250e+02   4.2469048e-01   5.6331795e-02
   4.8536244e+01   4.1985938e+02   3.7688475e-01   4.8911126e-02
   5.6868903e+01   4.9385938e+02   3.3694732e-01   4.2701636e-02
   6.5409152e+01   5.7014062e+02   3.0326557e-01   3.7518295e-02
   7.3984359e+01   6.4656250e+02   2.7468302e-01   3.3192171e-02
   8.2546926e+01   7.2240625e+02   2.4993592e-01   2.9563113e-02
   9.1305075e+01   7.9923438e+02   2.2839607e-01   2.6496352e-02
   1.0011454e+02   8.7690625e+02   2.0943996e-01   2.3882443e-02
   1.0890150e+02   9.5421875e+02   1.9268248e-01   2.1636913e-02
   1.1777645e+02   1.0314375e+03   1.7761826e-01   1.9690075e-02
   1.2677068e+02   1.1090000e+03   1.6407637e-01   1.7985457e-02
   1.3589792e+02   1.1871406e+03   1.5183643e-01   1.6481347e-02
   1.4515963e+02   1.2667188e+03   1.4077368e-01   1.5146147e-02
   1.5415598e+02   1.3429062e+03   1.3072234e-01   1.3955325e-02
   1.6320434e+02   1.4213281e+03   1.2144651e-01   1.2885275e-02
   1.7222999e+02   1.5008438e+03   1.1294835e-01   1.1918144e-02
   1.8139706e+02   1.5809688e+03   1.0512212e-01   1.1039281e-02
   1.9065575e+02   1.6602969e+03   9.7994232e-02   1.0240199e-02
   1.9973476e+02   1.7374688e+03   9.1434044e-02   9.5124064e-03
   2.0887126e+02   1.8164844e+03   8.5321883e-02   8.8470295e-03
   2.1833373e+02   1.8935156e+03   7.9671607e-02   8.2352922e-03
   2.2804305e+02   1.9727344e+03   7.4453372e-02   7.6726127e-03
   2.3721163e+02   2.0523281e+03   6.9633554e-02   7.1546255e-03
   2.4640763e+02   2.1315625e+03   6.5137841e-02   6.6767689e-03
   2.5567345e+02   2.2104375e+03   6.0976676e-02   6.2352012e-03
   2.6507393e+02   2.2909062e+03   5.7124275e-02   5.8267545e-03
   2.7444711e+02   2.3722969e+03   5.3631249e-02   5.4506914e-03
   2.8388666e+02   2.4530312e+03   5.0382166e-02   5.1051863e-03
   2.9387977e+02   2.5307500e+03   4.7336681e-02   4.7859200e-03
   3.0441726e+02   2.6062188e+03   4.4449667e-02   4.4887278e-03
   3.1358973e+02   2.6857812e+03   4.1761678e-02   4.2114863e-03
   3.2276143e+02   2.7627188e+03   3.9239059e-02   3.9526237e-03
   3.3195588e+02   2.8420000e+03   3.6911560e-02   3.7113823e-03
   3.4108160e+02   2.9204688e+03   3.4737042e-02   3.4869831e-03
   3.5026699e+02   2.9992031e+03   3.2662841e-02   3.2769321e-03
   3.5962795e+02   3.0793750e+03   3.0718100e-02   3.0798701e-03
   3.6930128e+02   3.1599375e+03   2.8920997e-02   2.8954545e-03
   3.7938772e+02   3.2426406e+03   2.7249893e-02   2.7235352e-03
   3.8928947e+02   3.3245469e+03   2.5717191e-02   2.5639522e-03
   3.9922322e+02   3.4071406e+03   2.4293819e-02   2.4159471e-03
   4.0924773e+02   3.4896094e+03   2.2960873e-02   2.2786146e-03
   4.1952163e+02   3.5711094e+03   2.1713349e-02   2.1508033e-03
   4.2979277e+02   3.6535312e+03   2.0541908e-02   2.0313758e-03
   4.3965196e+02   3.7377031e+03   1.9460918e-02   1.9200886e-03
   4.4973265e+02   3.8229219e+03   1.8458783e-02   1.8166281e-03
   4.5932554e+02   3.9032188e+03   1.7539045e-02   1.7207689e-03
   4.6869339e+02   3.9840781e+03   1.6689347e-02   1.6321539e-03
   4.7799013e+02   4.0628906e+03   1.5895599e-02   1.5500835e-03
   4.8736631e+02   4.1410781e+03   1.5149684e-02   1.4737714e-03
   4.9661580e+02   4.2199688e+03   1.4453086e-02   1.4025749e-03
   5.0589632e+02   4.2985469e+03   1.3796058e-02   1.3361299e-03
   5.1513936e+02   4.3783125e+03   1.3161468e-02   1.2736209e-03
   5.2448123e+02   4.4574062e+03   1.2547359e-02   1.2141028e-03
   5.3383697e+02   4.5354062e+03   1.1959114e-02   1.1572539e-03
   5.4303401e+02   4.6143906e+03   1.1421711e-02   1.1034088e-03
   5.5224896e+02   4.6937812e+03   1.0919293e-02   1.0528884e-03
   5.6140997e+02   4.7732500e+03   1.0448706e-02   1.0054805e-03
   5.7058114e+02   4.8521406e+03   9.9722849e-03   9.6058422e-04
   5.7977570e+02   4.9323281e+03   9.4887398e-03   9.1667647e-04
   5.8893234e+02   5.0124219e+03   9.0423511e-03   8.7404394e-04
   5.9820570e+02   5.0902969e+03   8.6244278e-03   8.3333326e-04
   6.0740692e+02   5.1682812e+03   8.2331042e-03   7.9479179e-04
   6.1658967e+02   5.2477812e+03   7.8638415e-03   7.5830293e-04
   6.2579228e+02   5.3266562e+03   7.5120248e-03   7.2384515e-04
   6.3498987e+02   5.4068281e+03   7.1864003e-03   6.9125023e-04
   6.4426488e+02   5.4854844e+03   6.8793146e-03   6.6070737e-04
   6.5349467e+02   5.5633906e+03   6.5781035e-03   6.3169539e-04
   6.6280531e+02   5.6427812e+03   6.3043929e-03   6.0419321e-04
   6.7206522e+02   5.7229219e+03   6.0480756e-03   5.7850303e-04
   6.8127654e+02   5.8019531e+03   5.8092707e-03   5.5441018e-04
   6.9054562e+02   5.8813125e+03   5.5825518e-03   5.3184320e-04
   6.9984143e+02   5.9607656e+03   5.3322370e-03   5.0993030e-04


==> data/denoising/bilevelDenoiseAID256.txt <==
   time   cputime   alphaDiff   uDiff
   1.3306000e-03   0.0000000e+00   1.0000000e+00   1.2436229e-01
   1.8616096e+01   1.1168750e+02   7.4064276e-01   1.1557935e-01
   4.1170952e+01   2.4590625e+02   5.2539075e-01   9.6417782e-02
   6.3575141e+01   3.8159375e+02   3.6655410e-01   7.5451617e-02
   8.7223807e+01   5.2229688e+02   2.5641631e-01   5.6978442e-02
   1.1234621e+02   6.6328125e+02   1.8179947e-01   4.2252030e-02
   1.3994815e+02   8.1004688e+02   1.3119564e-01   3.1099238e-02
   1.7077499e+02   9.6045312e+02   9.6503801e-02   2.2873710e-02
   2.0292980e+02   1.1126562e+03   7.2216717e-02   1.6874271e-02
   2.3398217e+02   1.2625938e+03   5.4999142e-02   1.2519604e-02
   2.6697972e+02   1.4196562e+03   4.2581769e-02   9.3615344e-03
   2.9870840e+02   1.5705469e+03   3.3408203e-02   7.0626503e-03
   3.3084185e+02   1.7255938e+03   2.6578809e-02   5.3814282e-03
   3.6886949e+02   1.8894375e+03   2.1394233e-02   4.1448582e-03
   4.0596636e+02   2.0502500e+03   1.7374017e-02   3.2274285e-03
   4.4295830e+02   2.2075938e+03   1.4262159e-02   2.5405569e-03
   4.8075200e+02   2.3748594e+03   1.1800394e-02   2.0223446e-03
   5.1396383e+02   2.5259062e+03   9.7893697e-03   1.6256255e-03
   5.4982275e+02   2.6821719e+03   8.1678768e-03   1.3180399e-03
   5.8752677e+02   2.8510625e+03   6.8419111e-03   1.0771785e-03
   6.2401082e+02   3.0101719e+03   5.7603235e-03   8.8646061e-04
   6.5854738e+02   3.1686406e+03   4.8825844e-03   7.3467835e-04
   6.9316910e+02   3.3254531e+03   4.1673954e-03   6.1308429e-04
   7.2652745e+02   3.4767812e+03   3.5961777e-03   5.1575128e-04
   7.5871726e+02   3.6277500e+03   3.1194735e-03   4.3730463e-04
   7.9331924e+02   3.7862500e+03   2.7307994e-03   3.7378797e-04
   8.2733516e+02   3.9418125e+03   2.4108388e-03   3.2217506e-04
   8.6220692e+02   4.0985156e+03   2.1398637e-03   2.8001138e-04
   8.9552070e+02   4.2548438e+03   1.9061299e-03   2.4509648e-04
   9.2910781e+02   4.4129062e+03   1.7032735e-03   2.1584005e-04
   9.5953046e+02   4.5626406e+03   1.5195646e-03   1.9101676e-04
   9.8990667e+02   4.7070781e+03   1.3375163e-03   1.6909498e-04
   1.0200949e+03   4.8534531e+03   1.1726276e-03   1.4938234e-04
   1.0529526e+03   5.0047969e+03   1.0193346e-03   1.3152773e-04
   1.0865988e+03   5.1599375e+03   8.7171430e-04   1.1512828e-04
   1.1203915e+03   5.3194062e+03   7.4293380e-04   1.0002974e-04
   1.1539980e+03   5.4753438e+03   6.2997822e-04   8.6447207e-05
   1.1872579e+03   5.6299375e+03   5.3609467e-04   7.4431334e-05
   1.2208066e+03   5.7852188e+03   4.5253349e-04   6.3909446e-05
   1.2541171e+03   5.9424844e+03   3.8003568e-04   5.4713402e-05


==> data/denoising/bilevelDenoiseFEFB128.txt <==
   time   cputime   alphaDiff   uDiff
   1.2130000e-04   0.0000000e+00   1.0000000e+00   1.1043099e-01
   4.8155622e+00   4.4812500e+01   9.6599370e-01   1.1024812e-01
   1.1668360e+01   1.0620312e+02   9.3215855e-01   1.0971641e-01
   1.9126123e+01   1.7310938e+02   8.9862251e-01   1.0886707e-01
   2.6564116e+01   2.4085938e+02   8.6554721e-01   1.0773156e-01
   3.4431997e+01   3.1040625e+02   8.3302817e-01   1.0634089e-01
   4.2270711e+01   3.8104688e+02   8.0117211e-01   1.0472487e-01
   5.0616147e+01   4.5693750e+02   7.7004001e-01   1.0291229e-01
   5.9788493e+01   5.3992188e+02   7.3971961e-01   1.0093148e-01
   7.0512065e+01   6.3770312e+02   7.1027783e-01   9.8808092e-02
   8.1797522e+01   7.3967188e+02   6.8173521e-01   9.6567237e-02
   9.4792543e+01   8.5620312e+02   6.5417929e-01   9.4233052e-02
   1.0780801e+02   9.7451562e+02   6.2758650e-01   9.1826340e-02
   1.2181083e+02   1.0997812e+03   6.0197859e-01   8.9367201e-02
   1.3634940e+02   1.2330625e+03   5.7734653e-01   8.6872245e-02
   1.5077403e+02   1.3599844e+03   5.5370158e-01   8.4355442e-02
   1.6513692e+02   1.4922031e+03   5.3107507e-01   8.1832017e-02
   1.8210284e+02   1.6457656e+03   5.0941204e-01   7.9314701e-02
   1.9808152e+02   1.7867969e+03   4.8866130e-01   7.6812831e-02
   2.1476439e+02   1.9325938e+03   4.6882262e-01   7.4336479e-02
   2.3376520e+02   2.1011250e+03   4.4991005e-01   7.1892857e-02
   2.5090507e+02   2.2538125e+03   4.3189395e-01   6.9488951e-02
   2.6826596e+02   2.4083750e+03   4.1473074e-01   6.7130415e-02
   2.8756154e+02   2.5794844e+03   3.9839841e-01   6.4822649e-02
   3.0768966e+02   2.7582344e+03   3.8286355e-01   6.2569993e-02
   3.2662521e+02   2.9244375e+03   3.6808443e-01   6.0375488e-02
   3.4725613e+02   3.1092812e+03   3.5400347e-01   5.8241409e-02
   3.6812370e+02   3.2891875e+03   3.4060477e-01   5.6169492e-02
   3.9328952e+02   3.5134844e+03   3.2782309e-01   5.4160286e-02
   4.1550110e+02   3.7204375e+03   3.1562861e-01   5.2214093e-02
   4.3724330e+02   3.9194531e+03   3.0400557e-01   5.0330899e-02
   4.6002147e+02   4.1345000e+03   2.9292939e-01   4.8511065e-02
   4.8092844e+02   4.3277188e+03   2.8238271e-01   4.6753897e-02
   5.0344291e+02   4.5365625e+03   2.7230339e-01   4.5058535e-02
   5.2427431e+02   4.7307812e+03   2.6267467e-01   4.3423698e-02
   5.4865731e+02   4.9516719e+03   2.5347490e-01   4.1848218e-02
   5.7450797e+02   5.1813906e+03   2.4472277e-01   4.0330674e-02
   6.0115711e+02   5.4176406e+03   2.3640571e-01   3.8870158e-02
   6.2693499e+02   5.6504219e+03   2.2848787e-01   3.7465424e-02
   6.5338225e+02   5.8881406e+03   2.2093586e-01   3.6115196e-02


==> data/denoising/bilevelDenoiseFEFB256.txt <==
   time   cputime   alphaDiff   uDiff
   1.3306000e-03   0.0000000e+00   1.0000000e+00   1.2436229e-01
   2.1546965e+01   1.4003125e+02   9.4628665e-01   1.2403056e-01
   5.3570172e+01   3.4871875e+02   8.9297061e-01   1.2306760e-01
   9.1024669e+01   5.8910938e+02   8.4043798e-01   1.2153504e-01
   1.2929787e+02   8.3342188e+02   7.8901924e-01   1.1949668e-01
   1.6972648e+02   1.0923281e+03   7.3897050e-01   1.1701659e-01
   2.1127054e+02   1.3597969e+03   6.9051045e-01   1.1415762e-01
   2.5488890e+02   1.6390000e+03   6.4385689e-01   1.1098206e-01
   3.0763150e+02   1.9794219e+03   5.9916101e-01   1.0754980e-01
   3.6459680e+02   2.3519531e+03   5.5650861e-01   1.0391588e-01
   4.2496902e+02   2.7475938e+03   5.1595038e-01   1.0013009e-01
   4.9525960e+02   3.2053281e+03   4.7754338e-01   9.6238703e-02
   5.6778189e+02   3.6755938e+03   4.4129052e-01   9.2283595e-02
   6.4075183e+02   4.1411562e+03   4.0716863e-01   8.8300679e-02
   7.2266402e+02   4.6577656e+03   3.7514883e-01   8.4322484e-02
   8.0552839e+02   5.1720625e+03   3.4517606e-01   8.0377210e-02
   8.9299711e+02   5.6987500e+03   3.1716986e-01   7.6487089e-02


==> data/denoising/bilevelDenoiseFIFB128.txt <==
   time   cputime   alphaDiff   uDiff
   1.6202000e-03   0.0000000e+00   1.0012202e+00   1.1042904e-01
   1.5105572e+00   7.8281250e+00   9.6727491e-01   1.0942303e-01
   3.0249668e+00   1.5453125e+01   9.3405577e-01   1.0699123e-01
   4.5434288e+00   2.2750000e+01   9.0202120e-01   1.0377785e-01
   6.0846481e+00   3.0343750e+01   8.7143052e-01   1.0019265e-01
   7.6448973e+00   3.7359375e+01   8.4240301e-01   9.6489305e-02
   9.2344028e+00   4.4828125e+01   8.1497588e-01   9.2822571e-02
   1.0846908e+01   5.1843750e+01   7.8908604e-01   8.9279369e-02
   1.2634996e+01   5.9640625e+01   7.6461755e-01   8.5901048e-02
   1.4367661e+01   6.7578125e+01   7.4147603e-01   8.2702260e-02
   1.6172533e+01   7.5109375e+01   7.1959518e-01   7.9688568e-02
   1.7904554e+01   8.2781250e+01   6.9884329e-01   7.6853824e-02
   1.9711507e+01   9.0859375e+01   6.7912316e-01   7.4188242e-02
   2.1529403e+01   9.9296875e+01   6.6037001e-01   7.1679283e-02
   2.3328821e+01   1.0734375e+02   6.4253027e-01   6.9316158e-02
   2.5172395e+01   1.1626562e+02   6.2553948e-01   6.7088153e-02
   2.7046669e+01   1.2476562e+02   6.0932958e-01   6.4985652e-02
   2.8998148e+01   1.3282812e+02   5.9384484e-01   6.2998662e-02
   3.0940177e+01   1.4176562e+02   5.7903470e-01   6.1118065e-02
   3.2902016e+01   1.5042188e+02   5.6483609e-01   5.9335088e-02
   3.5149761e+01   1.5989062e+02   5.5119834e-01   5.7641165e-02
   3.7247399e+01   1.6946875e+02   5.3809778e-01   5.6028797e-02
   3.9272332e+01   1.7857812e+02   5.2548086e-01   5.4491638e-02
   4.1349423e+01   1.8859375e+02   5.1332588e-01   5.3023651e-02
   4.3358254e+01   1.9842188e+02   5.0158750e-01   5.1619148e-02
   4.5382745e+01   2.0853125e+02   4.9026806e-01   5.0274160e-02
   4.7450074e+01   2.1839062e+02   4.7933704e-01   4.8985320e-02
   4.9619458e+01   2.2820312e+02   4.6877765e-01   4.7748499e-02
   5.1795540e+01   2.3843750e+02   4.5857456e-01   4.6560978e-02
   5.4131801e+01   2.4925000e+02   4.4869591e-01   4.5419762e-02
   5.6227232e+01   2.6014062e+02   4.3912644e-01   4.4321475e-02
   5.8320021e+01   2.7035938e+02   4.2985053e-01   4.3263461e-02
   6.0424478e+01   2.8109375e+02   4.2084846e-01   4.2243242e-02
   6.2531685e+01   2.9153125e+02   4.1212296e-01   4.1258687e-02
   6.5009515e+01   3.0310938e+02   4.0367143e-01   4.0308606e-02
   6.7417482e+01   3.1445312e+02   3.9548803e-01   3.9391990e-02
   6.9652522e+01   3.2460938e+02   3.8755176e-01   3.8507502e-02
   7.1885009e+01   3.3525000e+02   3.7984840e-01   3.7653303e-02
   7.4085496e+01   3.4664062e+02   3.7238148e-01   3.6828187e-02
   7.6309118e+01   3.5693750e+02   3.6512343e-01   3.6030790e-02
   7.8534014e+01   3.6709375e+02   3.5806624e-01   3.5259267e-02
   8.0797048e+01   3.7856250e+02   3.5120743e-01   3.4512399e-02
   8.3044509e+01   3.8953125e+02   3.4452897e-01   3.3788915e-02
   8.5296096e+01   4.0082812e+02   3.3802777e-01   3.3087597e-02
   8.7582187e+01   4.1146875e+02   3.3168561e-01   3.2407120e-02
   8.9852546e+01   4.2246875e+02   3.2549039e-01   3.1745922e-02
   9.2106716e+01   4.3300000e+02   3.1945433e-01   3.1103153e-02
   9.4406795e+01   4.4400000e+02   3.1357324e-01   3.0478455e-02
   9.6708507e+01   4.5490625e+02   3.0784057e-01   2.9871332e-02
   9.8962275e+01   4.6550000e+02   3.0224478e-01   2.9281019e-02
   1.0120803e+02   4.7579688e+02   2.9679215e-01   2.8706979e-02
   1.0346408e+02   4.8700000e+02   2.9147005e-01   2.8148697e-02
   1.0573537e+02   4.9793750e+02   2.8627632e-01   2.7605537e-02
   1.0800704e+02   5.0878125e+02   2.8119801e-01   2.7076720e-02
   1.1028116e+02   5.1928125e+02   2.7623414e-01   2.6561405e-02
   1.1257935e+02   5.2935938e+02   2.7138137e-01   2.6059047e-02
   1.1486778e+02   5.4035938e+02   2.6664090e-01   2.5569299e-02
   1.1717852e+02   5.5109375e+02   2.6200937e-01   2.5091883e-02
   1.1947663e+02   5.6145312e+02   2.5748277e-01   2.4626402e-02
   1.2181751e+02   5.7173438e+02   2.5306580e-01   2.4172663e-02
   1.2418843e+02   5.8243750e+02   2.4875437e-01   2.3730541e-02
   1.2653119e+02   5.9378125e+02   2.4454972e-01   2.3299858e-02
   1.2888707e+02   6.0509375e+02   2.4043583e-01   2.2880262e-02
   1.3120327e+02   6.1631250e+02   2.3640728e-01   2.2470891e-02
   1.3356346e+02   6.2735938e+02   2.3245992e-01   2.2071172e-02
   1.3590050e+02   6.3857812e+02   2.2859625e-01   2.1680720e-02
   1.3824332e+02   6.4857812e+02   2.2481700e-01   2.1299447e-02
   1.4061172e+02   6.5850000e+02   2.2111509e-01   2.0927005e-02
   1.4297318e+02   6.6979688e+02   2.1748801e-01   2.0562990e-02
   1.4535652e+02   6.8073438e+02   2.1393384e-01   2.0207079e-02
   1.4774988e+02   6.9154688e+02   2.1044407e-01   1.9858900e-02
   1.5013793e+02   7.0271875e+02   2.0701864e-01   1.9517969e-02
   1.5250109e+02   7.1392188e+02   2.0367169e-01   1.9184345e-02
   1.5487856e+02   7.2506250e+02   2.0040283e-01   1.8858389e-02
   1.5724572e+02   7.3559375e+02   1.9719458e-01   1.8539829e-02
   1.5961803e+02   7.4629688e+02   1.9404741e-01   1.8228115e-02
   1.6198502e+02   7.5700000e+02   1.9096111e-01   1.7923039e-02
   1.6438548e+02   7.6776562e+02   1.8793581e-01   1.7624404e-02
   1.6690912e+02   7.7829688e+02   1.8497080e-01   1.7332108e-02
   1.6928502e+02   7.8903125e+02   1.8206387e-01   1.7045947e-02
   1.7165472e+02   8.0010938e+02   1.7921665e-01   1.6765829e-02
   1.7403035e+02   8.1151562e+02   1.7642546e-01   1.6491677e-02
   1.7640203e+02   8.2143750e+02   1.7368826e-01   1.6223270e-02
   1.7877961e+02   8.3240625e+02   1.7100378e-01   1.5960460e-02
   1.8115468e+02   8.4346875e+02   1.6837294e-01   1.5703073e-02
   1.8353244e+02   8.5495312e+02   1.6579962e-01   1.5451162e-02
   1.8591462e+02   8.6668750e+02   1.6327724e-01   1.5204729e-02
   1.8830547e+02   8.7767188e+02   1.6080372e-01   1.4963474e-02
   1.9069521e+02   8.8778125e+02   1.5838308e-01   1.4727366e-02
   1.9308178e+02   8.9928125e+02   1.5600749e-01   1.4496290e-02
   1.9547854e+02   9.1117188e+02   1.5366644e-01   1.4269783e-02
   1.9787125e+02   9.2209375e+02   1.5136491e-01   1.4047481e-02
   2.0026456e+02   9.3285938e+02   1.4910216e-01   1.3829336e-02
   2.0266222e+02   9.4476562e+02   1.4687379e-01   1.3615080e-02
   2.0510609e+02   9.5668750e+02   1.4468049e-01   1.3404527e-02
   2.0757208e+02   9.6768750e+02   1.4252564e-01   1.3197660e-02
   2.1004298e+02   9.7953125e+02   1.4041086e-01   1.2994534e-02
   2.1250052e+02   9.9040625e+02   1.3833778e-01   1.2795255e-02
   2.1496548e+02   1.0021250e+03   1.3630278e-01   1.2599810e-02
   2.1741061e+02   1.0137656e+03   1.3430495e-01   1.2408138e-02
   2.1986766e+02   1.0245156e+03   1.3233987e-01   1.2220082e-02
   2.2228560e+02   1.0354844e+03   1.3040423e-01   1.2035425e-02
   2.2469981e+02   1.0465469e+03   1.2849393e-01   1.1853857e-02
   2.2712082e+02   1.0575312e+03   1.2661330e-01   1.1675202e-02
   2.2956388e+02   1.0688594e+03   1.2476609e-01   1.1499539e-02
   2.3201189e+02   1.0791406e+03   1.2294902e-01   1.1326890e-02
   2.3446746e+02   1.0913594e+03   1.2116420e-01   1.1157232e-02
   2.3690588e+02   1.1022344e+03   1.1941341e-01   1.0990637e-02
   2.3933948e+02   1.1135469e+03   1.1769891e-01   1.0827238e-02
   2.4177085e+02   1.1253906e+03   1.1601723e-01   1.0667073e-02
   2.4422995e+02   1.1370469e+03   1.1436679e-01   1.0510056e-02
   2.4667263e+02   1.1483594e+03   1.1274668e-01   1.0356105e-02
   2.4912272e+02   1.1596719e+03   1.1115514e-01   1.0205112e-02
   2.5156278e+02   1.1705625e+03   1.0958885e-01   1.0056928e-02
   2.5399295e+02   1.1815000e+03   1.0804619e-01   9.9113610e-03
   2.5645440e+02   1.1927344e+03   1.0653045e-01   9.7683061e-03
   2.5894715e+02   1.2041875e+03   1.0504431e-01   9.6278531e-03
   2.6138521e+02   1.2148750e+03   1.0358762e-01   9.4900680e-03
   2.6385879e+02   1.2262812e+03   1.0215474e-01   9.3549038e-03
   2.6633129e+02   1.2379688e+03   1.0073907e-01   9.2221002e-03
   2.6886603e+02   1.2492656e+03   9.9339546e-02   9.0913202e-03
   2.7139650e+02   1.2601250e+03   9.7957783e-02   8.9624033e-03
   2.7389885e+02   1.2717031e+03   9.6596777e-02   8.8353165e-03
   2.7640977e+02   1.2828281e+03   9.5259875e-02   8.7101915e-03
   2.7903038e+02   1.2950781e+03   9.3942705e-02   8.5870775e-03
   2.8166393e+02   1.3072344e+03   9.2645912e-02   8.4658879e-03
   2.8436156e+02   1.3192969e+03   9.1372523e-02   8.3466901e-03
   2.8692633e+02   1.3304062e+03   9.0120261e-02   8.2295114e-03
   2.8956860e+02   1.3425625e+03   8.8888015e-02   8.1142796e-03
   2.9221781e+02   1.3552031e+03   8.7678674e-02   8.0010307e-03
   2.9486692e+02   1.3673906e+03   8.6490015e-02   7.8897770e-03
   2.9758431e+02   1.3795625e+03   8.5319583e-02   7.7804474e-03
   3.0017255e+02   1.3905312e+03   8.4166104e-02   7.6729291e-03
   3.0276344e+02   1.4034531e+03   8.3030694e-02   7.5671427e-03
   3.0543089e+02   1.4157188e+03   8.1913988e-02   7.4630958e-03
   3.0811685e+02   1.4276719e+03   8.0815570e-02   7.3607725e-03
   3.1058534e+02   1.4389375e+03   7.9735444e-02   7.2601637e-03
   3.1311411e+02   1.4509062e+03   7.8673901e-02   7.1612684e-03
   3.1572635e+02   1.4623906e+03   7.7627597e-02   7.0640233e-03
   3.1835152e+02   1.4736875e+03   7.6595924e-02   6.9683125e-03
   3.2084970e+02   1.4852812e+03   7.5577479e-02   6.8740458e-03
   3.2332393e+02   1.4965938e+03   7.4573605e-02   6.7811533e-03
   3.2582325e+02   1.5088750e+03   7.3585393e-02   6.6896491e-03
   3.2832847e+02   1.5197656e+03   7.2613774e-02   6.5995755e-03
   3.3081038e+02   1.5314844e+03   7.1658339e-02   6.5109651e-03
   3.3331874e+02   1.5430781e+03   7.0719864e-02   6.4238477e-03
   3.3578468e+02   1.5545000e+03   6.9795020e-02   6.3381863e-03
   3.3824808e+02   1.5661719e+03   6.8883190e-02   6.2538837e-03
   3.4071295e+02   1.5776562e+03   6.7984271e-02   6.1708649e-03
   3.4317570e+02   1.5888281e+03   6.7098645e-02   6.0891010e-03
   3.4563549e+02   1.6003125e+03   6.6225331e-02   6.0085582e-03
   3.4809775e+02   1.6110625e+03   6.5364699e-02   5.9292062e-03
   3.5058059e+02   1.6231406e+03   6.4519168e-02   5.8510707e-03
   3.5309066e+02   1.6341094e+03   6.3689818e-02   5.7742460e-03
   3.5565912e+02   1.6458125e+03   6.2877396e-02   5.6988064e-03
   3.5813806e+02   1.6567344e+03   6.2080998e-02   5.6247977e-03
   3.6062492e+02   1.6680781e+03   6.1299497e-02   5.5522121e-03
   3.6311038e+02   1.6791562e+03   6.0531896e-02   5.4809959e-03
   3.6559552e+02   1.6902969e+03   5.9778650e-02   5.4111246e-03
   3.6815556e+02   1.7020781e+03   5.9036604e-02   5.3425239e-03
   3.7088934e+02   1.7132344e+03   5.8305354e-02   5.2750774e-03
   3.7364424e+02   1.7259688e+03   5.7584457e-02   5.2087119e-03
   3.7656565e+02   1.7392969e+03   5.6873443e-02   5.1433628e-03
   3.7927830e+02   1.7516094e+03   5.6171727e-02   5.0789708e-03
   3.8201097e+02   1.7636875e+03   5.5480043e-02   5.0155028e-03
   3.8469482e+02   1.7760625e+03   5.4799321e-02   4.9529780e-03
   3.8729889e+02   1.7873750e+03   5.4127117e-02   4.8913784e-03
   3.8991284e+02   1.7989844e+03   5.3462192e-02   4.8306080e-03
   3.9271228e+02   1.8112188e+03   5.2804691e-02   4.7706123e-03
   3.9540665e+02   1.8234062e+03   5.2154295e-02   4.7113422e-03
   3.9842996e+02   1.8365312e+03   5.1511335e-02   4.6527737e-03
   4.0152842e+02   1.8496406e+03   5.0875141e-02   4.5948877e-03
   4.0454764e+02   1.8630312e+03   5.0245628e-02   4.5376548e-03
   4.0732934e+02   1.8760938e+03   4.9623090e-02   4.4810618e-03
   4.0994476e+02   1.8880000e+03   4.9008583e-02   4.4251258e-03
   4.1255679e+02   1.8992500e+03   4.8402797e-02   4.3698879e-03
   4.1506837e+02   1.9108750e+03   4.7805751e-02   4.3153879e-03
   4.1764217e+02   1.9221094e+03   4.7216519e-02   4.2616244e-03
   4.2021945e+02   1.9334688e+03   4.6635188e-02   4.2085854e-03
   4.2272454e+02   1.9447656e+03   4.6061704e-02   4.1562650e-03
   4.2523358e+02   1.9558438e+03   4.5494958e-02   4.1046412e-03
   4.2773201e+02   1.9671875e+03   4.4934575e-02   4.0536647e-03
   4.3023519e+02   1.9789062e+03   4.4380535e-02   4.0033097e-03
   4.3273016e+02   1.9895312e+03   4.3832929e-02   3.9535535e-03
   4.3556352e+02   2.0015000e+03   4.3293144e-02   3.9044148e-03
   4.3815737e+02   2.0132031e+03   4.2761896e-02   3.8559408e-03
   4.4074291e+02   2.0253438e+03   4.2238696e-02   3.8081700e-03
   4.4324038e+02   2.0371094e+03   4.1722444e-02   3.7610824e-03
   4.4574165e+02   2.0488281e+03   4.1213426e-02   3.7146593e-03
   4.4822228e+02   2.0596406e+03   4.0712318e-02   3.6689081e-03
   4.5079254e+02   2.0711875e+03   4.0219612e-02   3.6238530e-03
   4.5338474e+02   2.0840938e+03   3.9735104e-02   3.5795152e-03
   4.5600033e+02   2.0965312e+03   3.9257371e-02   3.5358775e-03
   4.5880388e+02   2.1094531e+03   3.8784749e-02   3.4928717e-03
   4.6154514e+02   2.1214375e+03   3.8314720e-02   3.4503803e-03
   4.6412945e+02   2.1325000e+03   3.7847906e-02   3.4082982e-03
   4.6661663e+02   2.1434688e+03   3.7385750e-02   3.3666064e-03
   4.6910948e+02   2.1546094e+03   3.6929423e-02   3.3253394e-03
   4.7177551e+02   2.1659375e+03   3.6479410e-02   3.2845453e-03
   4.7444364e+02   2.1777344e+03   3.6036018e-02   3.2442654e-03
   4.7693659e+02   2.1889375e+03   3.5598063e-02   3.2045166e-03
   4.7942068e+02   2.2006562e+03   3.5164661e-02   3.1652557e-03
   4.8210294e+02   2.2119531e+03   3.4736482e-02   3.1264632e-03
   4.8481217e+02   2.2247656e+03   3.4314198e-02   3.0881519e-03
   4.8747201e+02   2.2362500e+03   3.3898139e-02   3.0503468e-03
   4.9023790e+02   2.2480156e+03   3.3488270e-02   3.0130678e-03
   4.9274211e+02   2.2586875e+03   3.3084588e-02   2.9763259e-03
   4.9523406e+02   2.2705781e+03   3.2687244e-02   2.9401283e-03
   4.9770909e+02   2.2820156e+03   3.2296307e-02   2.9044853e-03
   5.0019003e+02   2.2931719e+03   3.1911788e-02   2.8694038e-03
   5.0266166e+02   2.3045000e+03   3.1533319e-02   2.8348822e-03
   5.0515600e+02   2.3159219e+03   3.1160849e-02   2.8009088e-03
   5.0762790e+02   2.3278750e+03   3.0794564e-02   2.7674828e-03
   5.1009704e+02   2.3389688e+03   3.0434247e-02   2.7346017e-03
   5.1256888e+02   2.3504062e+03   3.0079666e-02   2.7022557e-03
   5.1503514e+02   2.3615156e+03   2.9731236e-02   2.6704373e-03
   5.1750429e+02   2.3725781e+03   2.9390036e-02   2.6391787e-03
   5.2000847e+02   2.3847500e+03   2.9055539e-02   2.6085056e-03
   5.2251050e+02   2.3967188e+03   2.8725885e-02   2.5783889e-03
   5.2497435e+02   2.4072188e+03   2.8400349e-02   2.5487599e-03
   5.2744057e+02   2.4179375e+03   2.8079039e-02   2.5195735e-03
   5.2990644e+02   2.4285469e+03   2.7762026e-02   2.4908055e-03
   5.3236999e+02   2.4391875e+03   2.7450101e-02   2.4624529e-03
   5.3484451e+02   2.4508906e+03   2.7143896e-02   2.4345485e-03
   5.3731565e+02   2.4623438e+03   2.6842772e-02   2.4071037e-03
   5.3990171e+02   2.4738750e+03   2.6546203e-02   2.3801043e-03
   5.4258568e+02   2.4855938e+03   2.6254328e-02   2.3535393e-03
   5.4525992e+02   2.4973125e+03   2.5967134e-02   2.3273997e-03
   5.4778185e+02   2.5083750e+03   2.5684560e-02   2.3016802e-03
   5.5037646e+02   2.5204375e+03   2.5406185e-02   2.2763711e-03
   5.5292999e+02   2.5323281e+03   2.5131720e-02   2.2514490e-03
   5.5567272e+02   2.5444375e+03   2.4861179e-02   2.2268988e-03
   5.5841579e+02   2.5565781e+03   2.4594443e-02   2.2027083e-03
   5.6092354e+02   2.5680938e+03   2.4331249e-02   2.1788649e-03
   5.6341544e+02   2.5790625e+03   2.4071112e-02   2.1553455e-03
   5.6602433e+02   2.5904531e+03   2.3814012e-02   2.1321275e-03
   5.6873830e+02   2.6015156e+03   2.3560010e-02   2.1091990e-03
   5.7123057e+02   2.6124062e+03   2.3308766e-02   2.0865495e-03
   5.7381289e+02   2.6244688e+03   2.3060481e-02   2.0641639e-03
   5.7630332e+02   2.6357188e+03   2.2815837e-02   2.0420576e-03
   5.7890372e+02   2.6473750e+03   2.2574804e-02   2.0202477e-03
   5.8166106e+02   2.6595156e+03   2.2337430e-02   1.9987433e-03
   5.8442800e+02   2.6710781e+03   2.2103652e-02   1.9775532e-03
   5.8707013e+02   2.6835312e+03   2.1872937e-02   1.9566667e-03
   5.8987278e+02   2.6955000e+03   2.1645396e-02   1.9360728e-03
   5.9254256e+02   2.7068281e+03   2.1421101e-02   1.9157685e-03
   5.9525893e+02   2.7187188e+03   2.1199550e-02   1.8957450e-03
   5.9802501e+02   2.7307812e+03   2.0980856e-02   1.8759873e-03
   6.0078727e+02   2.7432812e+03   2.0765217e-02   1.8564940e-03
   6.0335109e+02   2.7550156e+03   2.0552747e-02   1.8372702e-03
   6.0593491e+02   2.7656250e+03   2.0343425e-02   1.8183197e-03
   6.0859414e+02   2.7765938e+03   2.0137226e-02   1.7996442e-03
   6.1106285e+02   2.7880156e+03   1.9934061e-02   1.7812429e-03
   6.1353125e+02   2.7998438e+03   1.9733803e-02   1.7631109e-03
   6.1600985e+02   2.8109531e+03   1.9536507e-02   1.7452441e-03
   6.1849279e+02   2.8221094e+03   1.9342175e-02   1.7276414e-03
   6.2097101e+02   2.8337656e+03   1.9150762e-02   1.7103011e-03
   6.2344713e+02   2.8450000e+03   1.8962419e-02   1.6932233e-03
   6.2592450e+02   2.8565938e+03   1.8777272e-02   1.6764133e-03
   6.2840599e+02   2.8678438e+03   1.8595187e-02   1.6598741e-03
   6.3087839e+02   2.8797344e+03   1.8415937e-02   1.6436014e-03
   6.3334810e+02   2.8912344e+03   1.8238691e-02   1.6275737e-03
   6.3583833e+02   2.9022969e+03   1.8063638e-02   1.6117650e-03
   6.3831132e+02   2.9136406e+03   1.7890573e-02   1.5961642e-03
   6.4078185e+02   2.9248281e+03   1.7718653e-02   1.5807431e-03
   6.4325322e+02   2.9356250e+03   1.7548051e-02   1.5654711e-03
   6.4591970e+02   2.9482500e+03   1.7379213e-02   1.5503442e-03
   6.4870441e+02   2.9607031e+03   1.7212459e-02   1.5353730e-03
   6.5143796e+02   2.9725156e+03   1.7047987e-02   1.5205727e-03
   6.5401333e+02   2.9835469e+03   1.6885608e-02   1.5059539e-03
   6.5652432e+02   2.9948281e+03   1.6724836e-02   1.4915070e-03
   6.5914132e+02   3.0061250e+03   1.6565762e-02   1.4772211e-03
   6.6168781e+02   3.0171250e+03   1.6408563e-02   1.4630949e-03
   6.6436089e+02   3.0295781e+03   1.6253356e-02   1.4491327e-03
   6.6695488e+02   3.0414844e+03   1.6100237e-02   1.4353407e-03
   6.6956665e+02   3.0537500e+03   1.5949279e-02   1.4217260e-03
   6.7236114e+02   3.0654688e+03   1.5800513e-02   1.4082947e-03
   6.7505412e+02   3.0775156e+03   1.5653944e-02   1.3950508e-03
   6.7753931e+02   3.0894375e+03   1.5509543e-02   1.3819967e-03
   6.8000181e+02   3.1010000e+03   1.5366865e-02   1.3691265e-03
   6.8247764e+02   3.1122500e+03   1.5225640e-02   1.3564205e-03
   6.8495374e+02   3.1237188e+03   1.5085932e-02   1.3438659e-03
   6.8742743e+02   3.1349844e+03   1.4947578e-02   1.3314546e-03
   6.8990383e+02   3.1468594e+03   1.4810209e-02   1.3191687e-03
   6.9240608e+02   3.1589062e+03   1.4674033e-02   1.3069966e-03
   6.9503077e+02   3.1709219e+03   1.4538811e-02   1.2949341e-03
   6.9766788e+02   3.1832656e+03   1.4403955e-02   1.2829578e-03
   7.0036400e+02   3.1952188e+03   1.4269575e-02   1.2710482e-03
   7.0297077e+02   3.2071719e+03   1.4135892e-02   1.2592003e-03
   7.0574715e+02   3.2200469e+03   1.4002949e-02   1.2474147e-03
   7.0823289e+02   3.2316094e+03   1.3870985e-02   1.2356969e-03
   7.1069260e+02   3.2431250e+03   1.3740222e-02   1.2240583e-03
   7.1317028e+02   3.2541406e+03   1.3610841e-02   1.2125128e-03
   7.1564173e+02   3.2652656e+03   1.3482948e-02   1.2010749e-03
   7.1811303e+02   3.2763281e+03   1.3355251e-02   1.1897316e-03
   7.2057816e+02   3.2869531e+03   1.3228086e-02   1.1784544e-03
   7.2311141e+02   3.2990000e+03   1.3101957e-02   1.1672461e-03
   7.2584127e+02   3.3116719e+03   1.2977337e-02   1.1561237e-03
   7.2855372e+02   3.3231875e+03   1.2855108e-02   1.1451225e-03
   7.3102372e+02   3.3352969e+03   1.2735341e-02   1.1342808e-03
   7.3353736e+02   3.3464531e+03   1.2617858e-02   1.1236179e-03
   7.3601741e+02   3.3580938e+03   1.2502481e-02   1.1131390e-03
   7.3853016e+02   3.3696250e+03   1.2389059e-02   1.1028418e-03
   7.4101081e+02   3.3808438e+03   1.2277483e-02   1.0927204e-03
   7.4349681e+02   3.3920000e+03   1.2167663e-02   1.0827679e-03
   7.4605345e+02   3.4034219e+03   1.2059344e-02   1.0729746e-03
   7.4878884e+02   3.4158750e+03   1.1952403e-02   1.0633266e-03
   7.5134650e+02   3.4277188e+03   1.1846911e-02   1.0538154e-03
   7.5406355e+02   3.4392344e+03   1.1742918e-02   1.0444395e-03
   7.5683938e+02   3.4519219e+03   1.1640207e-02   1.0351930e-03
   7.5934585e+02   3.4636562e+03   1.1538772e-02   1.0260691e-03
   7.6186156e+02   3.4758281e+03   1.1438816e-02   1.0170660e-03
   7.6436241e+02   3.4868281e+03   1.1340766e-02   1.0081969e-03
   7.6688400e+02   3.4987656e+03   1.1244409e-02   9.9947211e-04
   7.6947175e+02   3.5100312e+03   1.1149106e-02   9.9088346e-04
   7.7196639e+02   3.5216250e+03   1.1054163e-02   9.8239861e-04
   7.7444687e+02   3.5327031e+03   1.0959514e-02   9.7398747e-04
   7.7706963e+02   3.5445938e+03   1.0865154e-02   9.6563177e-04
   7.7960588e+02   3.5561875e+03   1.0770256e-02   9.5730735e-04
   7.8209639e+02   3.5674531e+03   1.0674456e-02   9.4897267e-04
   7.8460451e+02   3.5782812e+03   1.0578047e-02   9.4060737e-04
   7.8708877e+02   3.5884375e+03   1.0480824e-02   9.3219821e-04
   7.8957870e+02   3.5993906e+03   1.0383174e-02   9.2374096e-04
   7.9206517e+02   3.6102031e+03   1.0285521e-02   9.1524778e-04
   7.9454733e+02   3.6209375e+03   1.0188625e-02   9.0674598e-04
   7.9703121e+02   3.6321094e+03   1.0092895e-02   8.9827474e-04
   7.9957185e+02   3.6437500e+03   9.9984151e-03   8.8986404e-04
   8.0226868e+02   3.6559844e+03   9.9051952e-03   8.8153364e-04
   8.0500477e+02   3.6678438e+03   9.8132598e-03   8.7329612e-04
   8.0786624e+02   3.6808281e+03   9.7225106e-03   8.6515738e-04
   8.1066477e+02   3.6936250e+03   9.6329209e-03   8.5711853e-04
   8.1368352e+02   3.7065938e+03   9.5445016e-03   8.4918050e-04
   8.1663248e+02   3.7194219e+03   9.4572577e-03   8.4134425e-04
   8.1961051e+02   3.7323438e+03   9.3711959e-03   8.3361047e-04
   8.2223650e+02   3.7441562e+03   9.2863731e-03   8.2598040e-04
   8.2499750e+02   3.7563125e+03   9.2028901e-03   8.1845820e-04
   8.2771792e+02   3.7685000e+03   9.1207512e-03   8.1104789e-04
   8.3033985e+02   3.7804531e+03   9.0399202e-03   8.0375149e-04
   8.3289724e+02   3.7927344e+03   8.9602149e-03   7.9656607e-04
   8.3547500e+02   3.8042500e+03   8.8815746e-03   7.8948533e-04
   8.3813994e+02   3.8162188e+03   8.8039867e-03   7.8250463e-04
   8.4064848e+02   3.8269688e+03   8.7274464e-03   7.7562086e-04
   8.4310765e+02   3.8380625e+03   8.6519520e-03   7.6883204e-04
   8.4564103e+02   3.8493125e+03   8.5775023e-03   7.6213690e-04
   8.4824150e+02   3.8615156e+03   8.5040948e-03   7.5553458e-04
   8.5075340e+02   3.8723125e+03   8.4316931e-03   7.4902401e-04
   8.5323657e+02   3.8844844e+03   8.3602232e-03   7.4260225e-04
   8.5573902e+02   3.8958906e+03   8.2894461e-03   7.3626373e-04
   8.5822364e+02   3.9071406e+03   8.2190207e-03   7.2999151e-04
   8.6086223e+02   3.9187344e+03   8.1490248e-03   7.2377309e-04
   8.6339622e+02   3.9296406e+03   8.0795556e-03   7.1760397e-04
   8.6615897e+02   3.9422500e+03   8.0107580e-03   7.1148528e-04
   8.6888668e+02   3.9547344e+03   7.9428223e-03   7.0542454e-04
   8.7164504e+02   3.9670625e+03   7.8757671e-03   6.9942936e-04
   8.7450309e+02   3.9796875e+03   7.8095771e-03   6.9350376e-04
   8.7713889e+02   3.9923438e+03   7.7443173e-03   6.8765136e-04
   8.7972687e+02   4.0045312e+03   7.6800373e-03   6.8187643e-04
   8.8252976e+02   4.0167344e+03   7.6167631e-03   6.7618281e-04
   8.8510126e+02   4.0289062e+03   7.5544960e-03   6.7057338e-04
   8.8762505e+02   4.0407656e+03   7.4929842e-03   6.6504599e-04
   8.9018546e+02   4.0518125e+03   7.4323067e-03   6.5959388e-04
   8.9273345e+02   4.0630156e+03   7.3725434e-03   6.5421890e-04
   8.9527346e+02   4.0742344e+03   7.3134717e-03   6.4891858e-04
   8.9781575e+02   4.0855938e+03   7.2549076e-03   6.4368346e-04
   9.0031286e+02   4.0965625e+03   7.1967883e-03   6.3850403e-04
   9.0279128e+02   4.1071875e+03   7.1390867e-03   6.3337320e-04
   9.0525912e+02   4.1185938e+03   7.0817963e-03   6.2828608e-04
   9.0774497e+02   4.1300781e+03   7.0249454e-03   6.2324001e-04
   9.1029753e+02   4.1415938e+03   6.9686861e-03   6.1823662e-04
   9.1290228e+02   4.1537188e+03   6.9131159e-03   6.1328161e-04
   9.1547285e+02   4.1658281e+03   6.8582725e-03   6.0838041e-04
   9.1797381e+02   4.1765469e+03   6.8042029e-03   6.0353770e-04
   9.2048835e+02   4.1877500e+03   6.7509189e-03   5.9875743e-04
   9.2311180e+02   4.1995312e+03   6.6984209e-03   5.9404202e-04
   9.2575180e+02   4.2113750e+03   6.6466112e-03   5.8939169e-04
   9.2842743e+02   4.2231719e+03   6.5953752e-03   5.8480201e-04
   9.3108983e+02   4.2355625e+03   6.5446926e-03   5.8026839e-04
   9.3379564e+02   4.2481406e+03   6.4945770e-03   5.7578786e-04
   9.3643222e+02   4.2593125e+03   6.4452034e-03   5.7136201e-04
   9.3904661e+02   4.2716562e+03   6.3965930e-03   5.6699615e-04
   9.4169152e+02   4.2837188e+03   6.3486328e-03   5.6269059e-04
   9.4435911e+02   4.2949688e+03   6.3013043e-03   5.5844357e-04
   9.4696362e+02   4.3068438e+03   6.2545885e-03   5.5425348e-04
   9.4959886e+02   4.3191094e+03   6.2084669e-03   5.5011864e-04
   9.5223294e+02   4.3315469e+03   6.1629246e-03   5.4603750e-04
   9.5491863e+02   4.3425312e+03   6.1179004e-03   5.4200827e-04
   9.5757492e+02   4.3544375e+03   6.0731766e-03   5.3802398e-04
   9.6023213e+02   4.3658438e+03   6.0287726e-03   5.3407732e-04
   9.6291242e+02   4.3781250e+03   5.9845445e-03   5.3016322e-04
   9.6555929e+02   4.3902656e+03   5.9399538e-03   5.2626482e-04
   9.6819257e+02   4.4013125e+03   5.8948854e-03   5.2236013e-04
   9.7085991e+02   4.4121719e+03   5.8493046e-03   5.1843541e-04
   9.7350392e+02   4.4238125e+03   5.8030091e-03   5.1447652e-04
   9.7616414e+02   4.4355781e+03   5.7561099e-03   5.1047405e-04
   9.7880832e+02   4.4465000e+03   5.7087605e-03   5.0642730e-04
   9.8143349e+02   4.4588594e+03   5.6611066e-03   5.0234096e-04
   9.8408630e+02   4.4710000e+03   5.6132613e-03   4.9822242e-04
   9.8674100e+02   4.4827656e+03   5.5653368e-03   4.9407985e-04
   9.8938756e+02   4.4951406e+03   5.5173775e-03   4.8992129e-04
   9.9205479e+02   4.5066406e+03   5.4693942e-03   4.8575187e-04
   9.9472436e+02   4.5180469e+03   5.4214574e-03   4.8157631e-04
   9.9738987e+02   4.5300000e+03   5.3736453e-03   4.7740014e-04
   1.0000840e+03   4.5418125e+03   5.3259143e-03   4.7322863e-04
   1.0027557e+03   4.5534531e+03   5.2775165e-03   4.6904911e-04
   1.0054457e+03   4.5649688e+03   5.2283828e-03   4.6483869e-04
   1.0080865e+03   4.5764688e+03   5.1786582e-03   4.6058693e-04
   1.0107586e+03   4.5880469e+03   5.1285142e-03   4.5629299e-04
   1.0134823e+03   4.6001719e+03   5.0781196e-03   4.5196246e-04
   1.0160404e+03   4.6122656e+03   5.0274355e-03   4.4760108e-04
   1.0186614e+03   4.6242812e+03   4.9764904e-03   4.4321097e-04
   1.0213217e+03   4.6355312e+03   4.9254314e-03   4.3879715e-04
   1.0239204e+03   4.6475312e+03   4.8744025e-03   4.3436781e-04
   1.0265344e+03   4.6591094e+03   4.8235338e-03   4.2993258e-04
   1.0291413e+03   4.6705469e+03   4.7729103e-03   4.2550114e-04
   1.0317332e+03   4.6826250e+03   4.7225852e-03   4.2108129e-04
   1.0343601e+03   4.6939688e+03   4.6726374e-03   4.1668016e-04
   1.0369637e+03   4.7062656e+03   4.6231354e-03   4.1230466e-04
   1.0395607e+03   4.7173750e+03   4.5741334e-03   4.0796110e-04
   1.0421608e+03   4.7284531e+03   4.5256369e-03   4.0365436e-04
   1.0447657e+03   4.7399531e+03   4.4776602e-03   3.9938736e-04
   1.0473782e+03   4.7518906e+03   4.4302318e-03   3.9516281e-04
   1.0499806e+03   4.7637344e+03   4.3833740e-03   3.9098325e-04
   1.0526229e+03   4.7757188e+03   4.3371040e-03   3.8685088e-04
   1.0552458e+03   4.7877500e+03   4.2914366e-03   3.8276749e-04
   1.0578817e+03   4.8000625e+03   4.2463842e-03   3.7873477e-04
   1.0605159e+03   4.8123281e+03   4.2019537e-03   3.7475408e-04
   1.0631059e+03   4.8238438e+03   4.1581058e-03   3.7082612e-04
   1.0657293e+03   4.8361875e+03   4.1141093e-03   3.6693924e-04
   1.0683386e+03   4.8472344e+03   4.0694516e-03   3.6305957e-04
   1.0709673e+03   4.8591719e+03   4.0242080e-03   3.5916259e-04
   1.0735731e+03   4.8703438e+03   3.9785300e-03   3.5523775e-04
   1.0761885e+03   4.8824219e+03   3.9325906e-03   3.5128435e-04
   1.0787860e+03   4.8946562e+03   3.8865101e-03   3.4730716e-04
   1.0813990e+03   4.9067500e+03   3.8404044e-03   3.4331274e-04
   1.0840233e+03   4.9188125e+03   3.7944072e-03   3.3930955e-04
   1.0866177e+03   4.9305000e+03   3.7486293e-03   3.3530701e-04
   1.0891997e+03   4.9415312e+03   3.7031221e-03   3.3131346e-04
   1.0919738e+03   4.9521562e+03   3.6579457e-03   3.2733582e-04
   1.0945860e+03   4.9641250e+03   3.6130538e-03   3.2337874e-04
   1.0972387e+03   4.9762031e+03   3.5684327e-03   3.1944329e-04
   1.0999032e+03   4.9887188e+03   3.5241201e-03   3.1553105e-04
   1.1024440e+03   5.0003125e+03   3.4800782e-03   3.1164314e-04
   1.1050258e+03   5.0123594e+03   3.4362720e-03   3.0777827e-04
   1.1076199e+03   5.0238750e+03   3.3927509e-03   3.0393642e-04
   1.1102666e+03   5.0354219e+03   3.3495296e-03   3.0011861e-04
   1.1128825e+03   5.0466250e+03   3.3066203e-03   2.9632590e-04
   1.1154026e+03   5.0575781e+03   3.2640284e-03   2.9255916e-04
   1.1179153e+03   5.0698594e+03   3.2217660e-03   2.8881925e-04
   1.1204488e+03   5.0806562e+03   3.1798489e-03   2.8510724e-04
   1.1229803e+03   5.0921094e+03   3.1382936e-03   2.8142432e-04
   1.1255037e+03   5.1033438e+03   3.0971168e-03   2.7777177e-04
   1.1281078e+03   5.1144531e+03   3.0563347e-03   2.7415097e-04
   1.1306386e+03   5.1255781e+03   3.0159629e-03   2.7056326e-04
   1.1331745e+03   5.1365156e+03   2.9760157e-03   2.6701000e-04
   1.1356911e+03   5.1476406e+03   2.9365065e-03   2.6349247e-04
   1.1382164e+03   5.1595000e+03   2.8974467e-03   2.6001187e-04
   1.1407393e+03   5.1715938e+03   2.8588466e-03   2.5656930e-04
   1.1432214e+03   5.1820938e+03   2.8207146e-03   2.5316576e-04
   1.1457082e+03   5.1930000e+03   2.7830575e-03   2.4980209e-04
   1.1481923e+03   5.2044531e+03   2.7458806e-03   2.4647902e-04
   1.1506638e+03   5.2150156e+03   2.7091878e-03   2.4319715e-04
   1.1531452e+03   5.2263594e+03   2.6729814e-03   2.3995694e-04
   1.1556317e+03   5.2384219e+03   2.6372629e-03   2.3675873e-04
   1.1581209e+03   5.2487188e+03   2.6020322e-03   2.3360276e-04
   1.1606688e+03   5.2607031e+03   2.5672889e-03   2.3048915e-04
   1.1632624e+03   5.2728906e+03   2.5330313e-03   2.2741795e-04
   1.1658846e+03   5.2847031e+03   2.4992571e-03   2.2438909e-04
   1.1686037e+03   5.2967344e+03   2.4659634e-03   2.2140247e-04
   1.1711066e+03   5.3083281e+03   2.4331563e-03   2.1845796e-04
   1.1735828e+03   5.3189844e+03   2.4008546e-03   2.1555608e-04
   1.1761136e+03   5.3301094e+03   2.3690545e-03   2.1269739e-04
   1.1786867e+03   5.3411562e+03   2.3377347e-03   2.0988172e-04
   1.1812731e+03   5.3524844e+03   2.3069135e-03   2.0710888e-04
   1.1839254e+03   5.3650156e+03   2.2765994e-03   2.0437940e-04
   1.1864159e+03   5.3762500e+03   2.2467945e-03   2.0169352e-04
   1.1889140e+03   5.3869844e+03   2.2175706e-03   1.9905289e-04
   1.1914124e+03   5.3984531e+03   2.1889334e-03   1.9645992e-04
   1.1939062e+03   5.4094375e+03   2.1608580e-03   1.9391558e-04
   1.1964023e+03   5.4217344e+03   2.1333150e-03   1.9141947e-04
   1.1988925e+03   5.4331562e+03   2.1062755e-03   1.8897035e-04
   1.2014285e+03   5.4442656e+03   2.0797125e-03   1.8656651e-04
   1.2039658e+03   5.4560156e+03   2.0536019e-03   1.8420602e-04
   1.2065068e+03   5.4673594e+03   2.0279227e-03   1.8188697e-04
   1.2091239e+03   5.4790938e+03   2.0026535e-03   1.7960747e-04
   1.2116120e+03   5.4899531e+03   1.9777772e-03   1.7736569e-04
   1.2142218e+03   5.5016719e+03   1.9532813e-03   1.7516003e-04
   1.2169103e+03   5.5130625e+03   1.9291550e-03   1.7298915e-04
   1.2194084e+03   5.5255312e+03   1.9053926e-03   1.7085189e-04
   1.2219630e+03   5.5370000e+03   1.8820744e-03   1.6874866e-04
   1.2244684e+03   5.5483125e+03   1.8592688e-03   1.6668291e-04
   1.2271246e+03   5.5598750e+03   1.8369764e-03   1.6465756e-04
   1.2298309e+03   5.5715469e+03   1.8151850e-03   1.6267412e-04
   1.2325026e+03   5.5840469e+03   1.7938760e-03   1.6073296e-04
   1.2353777e+03   5.5965312e+03   1.7730273e-03   1.5883360e-04
   1.2384069e+03   5.6093438e+03   1.7526156e-03   1.5697494e-04
   1.2412712e+03   5.6219531e+03   1.7326176e-03   1.5515554e-04
   1.2440299e+03   5.6335469e+03   1.7130108e-03   1.5337373e-04
   1.2467225e+03   5.6453906e+03   1.6937744e-03   1.5162775e-04
   1.2493113e+03   5.6580469e+03   1.6748890e-03   1.4991585e-04
   1.2518526e+03   5.6691562e+03   1.6563373e-03   1.4823633e-04
   1.2543846e+03   5.6809062e+03   1.6381040e-03   1.4658763e-04
   1.2569194e+03   5.6919531e+03   1.6201753e-03   1.4496828e-04
   1.2594513e+03   5.7030938e+03   1.6025398e-03   1.4337696e-04
   1.2619672e+03   5.7148438e+03   1.5852166e-03   1.4181292e-04
   1.2645144e+03   5.7262656e+03   1.5682117e-03   1.4027646e-04
   1.2670897e+03   5.7374062e+03   1.5515041e-03   1.3876721e-04
   1.2696908e+03   5.7495312e+03   1.5350841e-03   1.3728448e-04
   1.2722261e+03   5.7609688e+03   1.5189433e-03   1.3582754e-04
   1.2747553e+03   5.7723281e+03   1.5030729e-03   1.3439567e-04
   1.2772962e+03   5.7832812e+03   1.4874476e-03   1.3298790e-04
   1.2798318e+03   5.7957656e+03   1.4720373e-03   1.3160254e-04
   1.2823299e+03   5.8060156e+03   1.4568293e-03   1.3023790e-04
   1.2848161e+03   5.8167500e+03   1.4418152e-03   1.2889259e-04
   1.2873013e+03   5.8279844e+03   1.4269889e-03   1.2756556e-04
   1.2897792e+03   5.8393125e+03   1.4123458e-03   1.2625597e-04
   1.2922937e+03   5.8510312e+03   1.3978823e-03   1.2496317e-04
   1.2947847e+03   5.8621094e+03   1.3835959e-03   1.2368668e-04
   1.2972581e+03   5.8733750e+03   1.3694848e-03   1.2242613e-04
   1.2997346e+03   5.8842969e+03   1.3555477e-03   1.2118123e-04
   1.3022298e+03   5.8957812e+03   1.3417836e-03   1.1995179e-04
   1.3047517e+03   5.9064844e+03   1.3281918e-03   1.1873764e-04
   1.3072630e+03   5.9186562e+03   1.3147553e-03   1.1753854e-04
   1.3097599e+03   5.9294062e+03   1.3014133e-03   1.1635270e-04
   1.3122317e+03   5.9410781e+03   1.2881539e-03   1.1517784e-04
   1.3147055e+03   5.9521250e+03   1.2749767e-03   1.1401247e-04
   1.3171886e+03   5.9632812e+03   1.2618839e-03   1.1285570e-04
   1.3196614e+03   5.9746250e+03   1.2488801e-03   1.1170713e-04
   1.3221593e+03   5.9857969e+03   1.2359716e-03   1.1056672e-04
   1.3246497e+03   5.9972812e+03   1.2231652e-03   1.0943465e-04


==> data/denoising/bilevelDenoiseFIFB256.txt <==
   time   cputime   alphaDiff   uDiff
   1.1909000e-02   6.2500000e-02   1.0005356e+00   1.2436102e-01
   2.7880996e+01   9.9156250e+01   4.8430498e-01   7.2667582e-02
   6.4532188e+01   2.2082812e+02   2.7960429e-01   3.6953022e-02
   1.0633622e+02   3.5026562e+02   1.8544158e-01   2.2287500e-02
   1.5088862e+02   4.8034375e+02   1.3054740e-01   1.4957324e-02
   1.9601356e+02   6.0835938e+02   9.4803546e-02   1.0583071e-02
   2.4146094e+02   7.4070312e+02   7.0033444e-02   7.7002787e-03
   2.8826196e+02   8.7248438e+02   5.2463368e-02   5.7021541e-03
   3.3601953e+02   1.0041875e+03   3.9745863e-02   4.2829040e-03
   3.8292957e+02   1.1387188e+03   3.0272231e-02   3.2453008e-03
   4.3040693e+02   1.2729219e+03   2.3215365e-02   2.4750245e-03
   4.7807290e+02   1.4055000e+03   1.7969934e-02   1.9069260e-03
   5.2443972e+02   1.5383281e+03   1.3878459e-02   1.4725064e-03
   5.7234974e+02   1.6768438e+03   1.0778344e-02   1.1391852e-03
   6.1940078e+02   1.8109531e+03   8.4765850e-03   8.9048799e-04
   6.6639112e+02   1.9416562e+03   6.7819721e-03   7.0688992e-04
   7.1574903e+02   2.0792656e+03   5.5225617e-03   5.7078824e-04
   7.6469415e+02   2.2159062e+03   4.6065433e-03   4.7129647e-04
   8.1341839e+02   2.3547344e+03   3.9191960e-03   3.9750077e-04
   8.5989690e+02   2.4868750e+03   3.3972889e-03   3.4184093e-04
   9.0579835e+02   2.6144375e+03   3.0014587e-03   2.9962988e-04
   9.5157901e+02   2.7460000e+03   2.6858310e-03   2.6679645e-04
   9.9735573e+02   2.8777188e+03   2.4318434e-03   2.4039908e-04
   1.0431826e+03   3.0104531e+03   2.2264597e-03   2.1912956e-04
   1.0890704e+03   3.1386719e+03   2.0604477e-03   2.0195371e-04
   1.1350743e+03   3.2667656e+03   1.9181494e-03   1.8770344e-04
   1.1854728e+03   3.4084219e+03   1.7770776e-03   1.7429314e-04
   1.2349756e+03   3.5496094e+03   1.6404294e-03   1.6112436e-04
   1.2820111e+03   3.6861094e+03   1.5139807e-03   1.4878622e-04
   1.3297204e+03   3.8232656e+03   1.3975856e-03   1.3740122e-04
   1.3759129e+03   3.9518906e+03   1.2893893e-03   1.2687710e-04
   1.4240266e+03   4.0896094e+03   1.1834255e-03   1.1678941e-04
   1.4710400e+03   4.2215469e+03   1.0814583e-03   1.0695698e-04
   1.5186947e+03   4.3513594e+03   9.9328510e-04   9.8052432e-05
   1.5659424e+03   4.4850312e+03   9.2343093e-04   9.0820413e-05
   1.6132341e+03   4.6196875e+03   8.6605912e-04   8.4945686e-05
   1.6608179e+03   4.7560000e+03   8.1955490e-04   8.0149603e-05
   1.7080350e+03   4.8900625e+03   7.8244170e-04   7.6318272e-05
   1.7556855e+03   5.0220469e+03   7.5034520e-04   7.3120884e-05
   1.8028841e+03   5.1546719e+03   7.2019493e-04   7.0219561e-05
   1.8499354e+03   5.2861406e+03   6.8865254e-04   6.7307195e-05
   1.8968295e+03   5.4177031e+03   6.5624761e-04   6.4280589e-05
   1.9438472e+03   5.5526719e+03   6.2533025e-04   6.1312246e-05
   1.9913031e+03   5.6856406e+03   5.9702792e-04   5.8557052e-05
   2.0378305e+03   5.8160469e+03   5.7130814e-04   5.6054844e-05
   2.0854816e+03   5.9489844e+03   5.4572730e-04   5.3662633e-05


==> data/denoising/bilevelDenoiseImplicit128.txt <==
   time   cputime   alphaDiff   uDiff
   0.0000000e+00   0.0000000e+00   9.9987543e-01   1.1042904e-01
   2.2298570e+01   1.0520312e+02   2.4042635e+00   9.6104637e-02
   4.6557302e+01   2.2304688e+02   1.5150459e+00   7.3314941e-02
   7.1541552e+01   3.3909375e+02   7.8920758e-01   4.8457504e-02
   9.6210993e+01   4.5321875e+02   2.6311926e-01   2.0328351e-02
   1.2150184e+02   5.7093750e+02   7.3493451e-03   6.4189890e-04
   1.4717948e+02   6.8653125e+02   1.6712308e-04   1.4578999e-05
   1.9594676e+02   9.1295312e+02   1.4572408e-04   1.2712560e-05
   2.4613199e+02   1.1426875e+03   1.2881726e-04   1.1237942e-05
   3.2387491e+02   1.4944062e+03   1.2775890e-04   1.1145630e-05
   4.0043037e+02   1.8425312e+03   1.2680054e-04   1.1062040e-05
   4.7622423e+02   2.1871094e+03   1.2596574e-04   1.0989227e-05
   5.4824395e+02   2.5227656e+03   1.2528886e-04   1.0930186e-05
   6.1971249e+02   2.8580000e+03   1.2481431e-04   1.0888794e-05
   6.9142545e+02   3.1933125e+03   1.2457169e-04   1.0867631e-05
   9.3596403e+02   4.3245938e+03   1.2457169e-04   1.0867631e-05


==> data/denoising/bilevelDenoiseImplicit256.txt <==
   time   cputime   alphaDiff   uDiff
   0.0000000e+00   0.0000000e+00   9.9990667e-01   1.2436102e-01
   1.7080690e+02   4.5159375e+02   3.4538659e-01   2.7308573e-02
   3.4330312e+02   9.0618750e+02   2.3338510e-01   1.9535809e-02
   5.2402468e+02   1.3736406e+03   1.4842656e-01   1.2998538e-02
   7.1108949e+02   1.8499688e+03   8.8958310e-02   8.0378545e-03
   9.0637706e+02   2.3340000e+03   5.0697209e-02   4.6735771e-03
   1.1063450e+03   2.8269688e+03   2.7554732e-02   2.5722794e-03
   1.3090639e+03   3.3243281e+03   1.4858957e-02   1.3967053e-03
   1.5134472e+03   3.8207812e+03   7.7126832e-03   7.2770619e-04
   1.7189029e+03   4.3136875e+03   3.8997565e-03   3.6875011e-04
   1.9408787e+03   4.8421875e+03   1.9674965e-03   1.8626990e-04
   2.1593933e+03   5.3589531e+03   8.2209632e-04   7.7856162e-05
   2.3514664e+03   5.8850000e+03   3.9052397e-04   3.6989230e-05

